Grammar Compression By Induced Suffix Sorting

A grammar compression algorithm, called GCIS, is introduced in this work. GCIS is based on the induced suffix sorting algorithm SAIS, presented by Nong et al. in 2009. The proposed solution builds on the factorization performed by SAIS during suffix sorting. A context-free grammar is used to replace factors by non-terminals. The algorithm is then recursively applied on the shorter sequence of non-terminals. The resulting grammar is encoded by exploiting some redundancies, such as common prefixes between right-hands of rules, sorted according to SAIS. GCIS excels for its low space and time required for compression while obtaining competitive compression ratios. Our experiments on regular and repetitive, moderate and very large texts, show that GCIS stands as a very convenient choice compared to well-known compressors such as Gzip, 7-Zip, and RePair, the gold standard in grammar compression. In exchange, GCIS is slow at decompressing. Yet, grammar compressors are more convenient than Lempel-Ziv compressors in that one can access text substrings directly in compressed form, without ever decompressing the text. We demonstrate that GCIS is an excellent candidate for this scenario because it shows to be competitive among its RePair based alternatives. We also show, how GCIS relation with SAIS makes it a good intermediate structure to build the suffix array and the LCP array during decompression of the text.

==> Data/compression-ratio.csv <==
Experiment,Input,Size,(MB),GCIS,RePair,7z
cere,461.29,3.76,1.86,1.82,,
coreutils,205.28,5.39,2.54,11.63,,
dblp.xml.00001.1,104.86,0.43,0.19,0.16,,
dblp.xml.00001.2,104.86,0.43,0.18,0.16,,
dblp.xml.0001.1,104.86,0.84,0.46,0.2,,
dblp.xml.0001.2,104.86,0.77,0.39,0.19,,
dna.001.1,104.86,3.55,2.43,0.51,,
einstein.de.txt,92.76,0.31,0.16,0.11,,
einstein.en.txt,467.63,0.2,0.1,0.07,,
english.001.2,104.86,4.17,2.41,0.55,,
Escherichiacoli,112.69,14.14,9.6,6.56,,
fib41,267.91,0.03,0,0.36,,
influenza,154.81,4.76,3.26,1.65,,
kernel,257.96,2.37,1.1,0.82,,
para,429.27,4.98,2.74,2.39,,
proteins.001.1,104.86,4.13,2.64,0.59,,
rs.13,216.75,0.02,0,0.16,,
sources.001.2,104.86,4.1,2.34,0.45,,
tm29,268.44,0.02,0,0.72,,
world_leaders,46.97,3.38,1.79,1.39,,


==> Data/compression-time.csv <==
Pizza&Chili Repetitive Corpus,,Compression Time (s),,
Experiment,Input Size (MB),GCIS,RePair,7z
cere,461.29,100.61,464.62,693.10
coreutils,205.28,44.48,210.21,85.19
dblp.xml.00001.1,104.86,21.34,71.85,25.63
dblp.xml.00001.2,104.86,21.59,72.31,25.60
dblp.xml.0001.1,104.86,21.21,72.35,25.79
dblp.xml.0001.2,104.86,21.76,73.70,27.16
dna.001.1,104.86,19.48,73.83,63.56
einstein.de.txt,92.76,22.48,62.17,16.26
einstein.en.txt,467.63,135.19,338.30,85.02
english.001.2,104.86,27.79,93.61,41.36
Escherichiacoli,112.69,22.42,138.06,143.05
fib41,267.91,15.58,77.35,29.36
influenza,154.81,26.64,108.98,46.14
kernel,257.96,60.26,223.52,120.18
para,429.27,95.93,512.93,583.92
proteins.001.1,104.86,29.05,82.86,21.27
rs.13,216.75,12.04,69.58,22.88
sources.001.2,104.86,23.56,85.69,31.16
tm29,268.44,14.33,92.70,39.11
world_leaders,46.97,5.98,23.57,9.26


==> Data/decompression-time.csv <==
Pizza&Chili Repetitive Corpus,,Decompression Time (s),,
Experiment,Input Size (MB),GCIS,RePair,7z
cere,461.29,18.88,13.31,2.01
coreutils,205.28,13.53,3.95,2.37
dblp.xml.00001.1,104.86,5.61,0.82,0.34
dblp.xml.00001.2,104.86,5.62,0.85,0.34
dblp.xml.0001.1,104.86,5.58,0.85,0.34
dblp.xml.0001.2,104.86,5.65,1.04,0.34
dna.001.1,104.86,6.31,1.75,0.37
einstein.de.txt,92.76,5.57,0.45,0.29
einstein.en.txt,467.63,29.40,2.70,1.43
english.001.2,104.86,7.48,3.76,0.37
Escherichiacoli,112.69,7.49,3.36,0.87
fib41,267.91,11.55,0.53,1.09
influenza,154.81,9.16,1.09,0.67
kernel,257.96,16.50,5.96,0.94
para,429.27,19.18,12.88,2.16
proteins.001.1,104.86,7.69,2.45,0.38
rs.13,216.75,9.19,0.43,0.71
sources.001.2,104.86,6.93,3.21,0.36
tm29,268.44,10.26,0.53,1.16
world_leaders,46.97,1.66,0.45,0.20


==> Data/results.csv <==
Experiment,Input Size (MB),Dictionary Size (MB) (GC-IS),Compression Ratio (GC-IS),Compress Time (GC-IS),Decompress Time (GC-IS),Codec Ok (GC-IS),Dictionary Size (MB) (RePair),Compression Ratio (RePair),Compress Time (RePair),Decompress Time (RePair),Codec Ok (RePair),Dictionary Size (MB) (7z),Compression Ratio (7z),Compress Time (7z),Decompress Time (7z),Codec Ok (7z),Dictionary Size (MB) (gz),Compression Ratio (gz),Compress Time (gz),Decompress Time (gz),Codec Ok (gz)
cere,461.286644,17.331549,3.7572189061688936,100.61296844482422,18.876548767089844,True,23.111537,5.010233289997445,196.4762785434723,15.488213777542114,True,8.404091,1.8218804097870218,693.1038138866425,2.0070078372955322,True,125.20836,27.143287504331038,70.63809156417847,4.273529529571533,True
coreutils,205.281778,11.060183,5.387805536251737,44.48409605026245,13.531914949417114,True,15.187496,7.398365382435454,129.0894434452057,6.79774808883667,True,23.86735,11.626628643093689,85.18875980377197,2.365914821624756,True,50.327043,24.51607906474777,9.183127164840698,1.7208054065704346,True
dblp.xml.00001.1,104.8576,0.446599,0.42590999603271484,21.34278655052185,5.613227128982544,True,0.689609,0.6576623916625977,49.37499117851257,3.212482452392578,True,0.168463,0.1606588363647461,25.631281852722168,0.33901548385620117,True,18.792163,17.921603202819824,3.1785342693328857,0.7628936767578125,True
dblp.xml.00001.2,104.8576,0.446911,0.42620754241943354,21.591196298599243,5.619107246398926,True,0.722925,0.6894350051879883,46.89051079750061,2.9934301376342773,True,0.167607,0.15984249114990234,25.597830295562744,0.3379533290863037,True,18.942096,18.064590454101562,3.2082130908966064,0.7661094665527344,True
dblp.xml.0001.1,104.8576,0.878093,0.8374147415161133,21.213099241256714,5.578806161880493,True,1.043497,0.9951562881469725,48.29945468902588,3.1641221046447754,True,0.204559,0.1950826644897461,25.786839723587036,0.33995723724365234,True,18.820949,17.949055671691895,3.1505961418151855,0.763009786605835,True
dblp.xml.0001.2,104.8576,0.808471,0.7710180282592773,21.764779090881348,5.647169351577759,True,1.337741,1.2757692337036133,47.69559860229492,3.22007155418396,True,0.196582,0.18747520446777344,27.16177725791931,0.33963537216186523,True,20.291917,19.351880073547363,3.4725496768951416,0.8009700775146484,True
dna.001.1,104.8576,3.717627,3.5454053878784175,19.476458072662354,6.311858415603638,True,4.108041,3.917733192443848,75.16355419158936,3.4375383853912354,True,0.537398,0.5125026702880859,63.556840896606445,0.36594390869140625,True,29.680797,28.305813789367672,15.985951900482178,1.0435247421264648,True
einstein.de.txt,92.758441,0.288983,0.3115436146668313,22.483706951141357,5.568587303161621,True,0.450373,0.48553317104585664,44.10848116874695,2.515225887298584,True,0.099972,0.10777671435853477,16.264390468597412,0.2938249111175537,True,28.920791,31.17860831662749,5.64985203742981,0.8531861305236816,True
einstein.en.txt,467.626544,0.923625,0.1975133815329354,135.1907901763916,29.395330905914307,True,1.054923,0.22559091512991616,238.45548510551453,11.827118396759033,True,0.332086,0.07101521593692936,85.0158839225769,1.4251229763031006,True,164.043679,35.0800614517725,29.99673056602478,4.630508899688721,True
english.001.2,104.8576,4.376285,4.173550605773926,27.787698984146118,7.483992099761963,True,6.656658,6.348283767700195,61.4492404460907,3.7707161903381348,True,0.573196,0.5466423034667969,41.362629890441895,0.3650236129760742,True,44.794435,42.7193021774292,8.639029026031494,1.2384154796600342,True
escherichiacoli,112.689515,15.934635,14.140299565580703,22.422963619232178,7.494675397872925,True,22.502643,19.968710487395388,53.719882011413574,3.9228250980377197,True,7.390408,6.558203751254055,143.04714727401733,0.869952917098999,True,32.576687,28.908356735761977,17.669783353805542,1.035982608795166,True
fib41,267.914296,0.080103,0.029898740453924863,15.584262132644653,11.553958892822266,True,0.000322,0.0001201876886778748,39.66319179534912,5.904827117919922,True,0.975573,0.3641362236227962,29.358341217041016,1.0886001586914062,True,1.935828,0.7225549471984877,2.616530656814575,1.312751293182373,True
influenza,154.808555,7.361187,4.755025973855257,26.638063192367554,9.160050392150879,True,8.696059,5.61729873391041,60.03986573219299,4.919032335281372,True,2.553139,1.6492234553833283,46.143580198287964,0.6729583740234375,True,17.360033,11.213871869032044,9.582163572311401,0.9536921977996826,True
kernel,257.961616,6.112175,2.3694125873362495,60.26391410827637,16.502795696258545,True,8.741184,3.3885599476163932,143.94384384155273,8.476963758468628,True,2.124758,0.8236721543874961,120.18272519111633,0.9378194808959961,True,69.680583,27.011996622009065,12.636070728302002,2.27805233001709,True
para,429.265758,21.376645,4.979816023434136,95.93032193183899,19.18387722969055,True,29.341593,6.835297820330687,195.63912963867188,14.848021030426025,True,10.277829,2.394281120368329,583.9225471019745,2.159669876098633,True,120.429612,28.054791176705034,67.85754346847534,4.004614591598511,True
proteins.001.1,104.8576,4.329053,4.128506660461426,29.04893469810486,7.685099840164185,True,4.651633,4.436142921447754,66.82482266426086,3.4371652603149414,True,0.622627,0.5937833786010742,21.273075580596924,0.3843424320220947,True,40.398752,38.527252197265625,4.828306198120117,1.206528902053833,True
rs.13,216.747218,0.037389,0.017250048395084823,12.043426990509033,9.18974494934082,True,0.00063,0.00029066117010092374,29.39687991142273,4.8078248500823975,True,0.354299,0.16346184429458283,22.876567840576172,0.7109167575836182,True,2.230235,1.0289566900000535,2.2907450199127197,0.9451875686645508,True
sources.001.2,104.8576,4.299635,4.100451469421387,23.563488960266113,6.928311109542847,True,6.40399,6.107320785522461,58.21721434593201,3.3329920768737793,True,0.468094,0.44640922546386713,31.155224084854126,0.35976719856262207,True,36.270026,34.589792251586914,6.739443778991699,1.0854063034057617,True
tm29,268.435456,0.066191,0.024658069014549255,14.333870649337769,10.263372659683228,True,0.00063,0.00023469328880310059,40.58363676071167,6.717285871505737,True,1.927732,0.7181361317634583,39.10882306098938,1.1573090553283691,True,2.470303,0.9202595800161362,2.8500187397003174,1.1991019248962402,True
world_leaders,46.968181,1.586883,3.3786341438260084,5.98065447807312,1.6619534492492676,True,2.029465,4.320935911910236,16.82610559463501,1.3646631240844727,True,0.653402,1.3911588358084381,9.260611057281494,0.19713306427001953,True,8.387,17.856769884275483,1.4630699157714844,0.3536560535430908,True


==> Data/turing-config.txt <==
Turing DCC server:

Memory: 256GB
Kernel: 3.16.0-4-amd64
OS: Devuan GNU/Linux 1 (jessie)
Processor: 2x Intel(R) Xeon(R) CPU E5-2407 v2 @ 2.40GHz



turing                    
    description: Computer
    width: 64 bits
    capabilities: vsyscall32
  *-core
       description: Motherboard
       physical id: 0
     *-memory
          description: System memory
          physical id: 0
          size: 252GiB
     *-cpu:0
          product: Intel(R) Xeon(R) CPU E5-2407 v2 @ 2.40GHz
          vendor: Intel Corp.
          physical id: 1
          bus info: cpu@0
          size: 1202MHz
          capacity: 2400MHz
          width: 64 bits
          capabilities: fpu fpu_exception wp vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp x86-64 constant_tsc arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc aperfmperf eagerfpu pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 cx16 xtpr pdcm pcid dca sse4_1 sse4_2 x2apic popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm arat xsaveopt pln pts dtherm tpr_shadow vnmi flexpriority ept vpid fsgsbase smep erms cpufreq
     *-cpu:1
          product: Intel(R) Xeon(R) CPU E5-2407 v2 @ 2.40GHz
          vendor: Intel Corp.
          physical id: 2
          bus info: cpu@1
          size: 1200MHz
          capacity: 2400MHz
          width: 64 bits
          capabilities: fpu fpu_exception wp vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp x86-64 constant_tsc arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc aperfmperf eagerfpu pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 cx16 xtpr pdcm pcid dca sse4_1 sse4_2 x2apic popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm arat xsaveopt pln pts dtherm tpr_shadow vnmi flexpriority ept vpid fsgsbase smep erms cpufreq
     *-pci:0
          description: Host bridge
          product: Xeon E7 v2/Xeon E5 v2/Core i7 DMI2
          vendor: Intel Corporation
          physical id: 100
          bus info: pci@0000:00:00.0
          version: 04
          width: 32 bits
          clock: 33MHz
        *-pci:0
             description: PCI bridge
             product: Xeon E7 v2/Xeon E5 v2/Core i7 PCI Express Root Port 1a
             vendor: Intel Corporation
             physical id: 1
             bus info: pci@0000:00:01.0
             version: 04
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:106
        *-pci:1
             description: PCI bridge
             product: Xeon E7 v2/Xeon E5 v2/Core i7 PCI Express Root Port 3a
             vendor: Intel Corporation
             physical id: 3
             bus info: pci@0000:00:03.0
             version: 04
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:107
        *-generic:0
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 0
             vendor: Intel Corporation
             physical id: 4
             bus info: pci@0000:00:04.0
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:39 memory:de0d8000-de0dbfff
        *-generic:1
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 1
             vendor: Intel Corporation
             physical id: 4.1
             bus info: pci@0000:00:04.1
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:47 memory:de0dc000-de0dffff
        *-generic:2
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 2
             vendor: Intel Corporation
             physical id: 4.2
             bus info: pci@0000:00:04.2
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:39 memory:de0e0000-de0e3fff
        *-generic:3
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 3
             vendor: Intel Corporation
             physical id: 4.3
             bus info: pci@0000:00:04.3
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:47 memory:de0e4000-de0e7fff
        *-generic:4
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 4
             vendor: Intel Corporation
             physical id: 4.4
             bus info: pci@0000:00:04.4
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:39 memory:de0e8000-de0ebfff
        *-generic:5
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 5
             vendor: Intel Corporation
             physical id: 4.5
             bus info: pci@0000:00:04.5
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:47 memory:de0ec000-de0effff
        *-generic:6
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 6
             vendor: Intel Corporation
             physical id: 4.6
             bus info: pci@0000:00:04.6
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:39 memory:de0f0000-de0f3fff
        *-generic:7
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 7
             vendor: Intel Corporation
             physical id: 4.7
             bus info: pci@0000:00:04.7
             version: 04
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: driver=ioatdma latency=0
             resources: irq:47 memory:de0f4000-de0f7fff
        *-generic:8 UNCLAIMED
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 VTd/Memory Map/Misc
             vendor: Intel Corporation
             physical id: 5
             bus info: pci@0000:00:05.0
             version: 04
             width: 32 bits
             clock: 33MHz
             capabilities: cap_list
             configuration: latency=0
        *-generic:9 UNCLAIMED
             description: System peripheral
             product: Xeon E7 v2/Xeon E5 v2/Core i7 IIO RAS
             vendor: Intel Corporation
             physical id: 5.2
             bus info: pci@0000:00:05.2
             version: 04
             width: 32 bits
             clock: 33MHz
             capabilities: cap_list
             configuration: latency=0
        *-pci:2
             description: PCI bridge
             product: C600/X79 series chipset PCI Express Virtual Root Port
             vendor: Intel Corporation
             physical id: 11
             bus info: pci@0000:00:11.0
             version: 05
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:108
        *-communication:0 UNCLAIMED
             description: Communication controller
             product: C600/X79 series chipset MEI Controller #1
             vendor: Intel Corporation
             physical id: 16
             bus info: pci@0000:00:16.0
             version: 05
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: latency=0
             resources: memory:de0fb000-de0fb00f
        *-communication:1 UNCLAIMED
             description: Communication controller
             product: C600/X79 series chipset MEI Controller #2
             vendor: Intel Corporation
             physical id: 16.1
             bus info: pci@0000:00:16.1
             version: 05
             width: 64 bits
             clock: 33MHz
             capabilities: bus_master cap_list
             configuration: latency=0
             resources: memory:de0fc000-de0fc00f
        *-usb:0
             description: USB controller
             product: C600/X79 series chipset USB2 Enhanced Host Controller #2
             vendor: Intel Corporation
             physical id: 1a
             bus info: pci@0000:00:1a.0
             version: 05
             width: 32 bits
             clock: 33MHz
             capabilities: ehci bus_master cap_list
             configuration: driver=ehci-pci latency=0
             resources: irq:23 memory:de0fd000-de0fd3ff
        *-pci:3
             description: PCI bridge
             product: C600/X79 series chipset PCI Express Root Port 1
             vendor: Intel Corporation
             physical id: 1c
             bus info: pci@0000:00:1c.0
             version: b5
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:109
        *-pci:4
             description: PCI bridge
             product: C600/X79 series chipset PCI Express Root Port 5
             vendor: Intel Corporation
             physical id: 1c.4
             bus info: pci@0000:00:1c.4
             version: b5
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:110 memory:dc000000-dc7fffff ioport:d9000000(size=1048576)
           *-network:0
                description: Ethernet interface
                product: NetXtreme BCM5720 Gigabit Ethernet PCIe
                vendor: Broadcom Corporation
                physical id: 0
                bus info: pci@0000:02:00.0
                logical name: eth0
                version: 00
                serial: c8:1f:66:c8:66:7b
                size: 1Gbit/s
                capacity: 1Gbit/s
                width: 64 bits
                clock: 33MHz
                capabilities: bus_master cap_list rom ethernet physical tp 10bt 10bt-fd 100bt 100bt-fd 1000bt 1000bt-fd autonegotiation
                configuration: autonegotiation=on broadcast=yes driver=tg3 driverversion=3.137 duplex=full firmware=FFV7.8.16 bc 5720-v1.32 ip=172.17.69.102 latency=0 link=yes multicast=yes port=twisted pair speed=1Gbit/s
                resources: irq:16 memory:d90a0000-d90affff memory:d90b0000-d90bffff memory:d90c0000-d90cffff memory:dc000000-dc03ffff
           *-network:1 DISABLED
                description: Ethernet interface
                product: NetXtreme BCM5720 Gigabit Ethernet PCIe
                vendor: Broadcom Corporation
                physical id: 0.1
                bus info: pci@0000:02:00.1
                logical name: eth1
                version: 00
                serial: c8:1f:66:c8:66:7c
                capacity: 1Gbit/s
                width: 64 bits
                clock: 33MHz
                capabilities: bus_master cap_list rom ethernet physical tp 10bt 10bt-fd 100bt 100bt-fd 1000bt 1000bt-fd autonegotiation
                configuration: autonegotiation=on broadcast=yes driver=tg3 driverversion=3.137 firmware=FFV7.8.16 bc 5720-v1.32 latency=0 link=no multicast=yes port=twisted pair
                resources: irq:17 memory:d90d0000-d90dffff memory:d90e0000-d90effff memory:d90f0000-d90fffff memory:dc040000-dc07ffff
        *-pci:5
             description: PCI bridge
             product: C600/X79 series chipset PCI Express Root Port 8
             vendor: Intel Corporation
             physical id: 1c.7
             bus info: pci@0000:00:1c.7
             version: b5
             width: 32 bits
             clock: 33MHz
             capabilities: pci normal_decode bus_master cap_list
             configuration: driver=pcieport
             resources: irq:111 memory:dc800000-ddffffff ioport:d8000000(size=16777216)
           *-pci
                description: PCI bridge
                product: SH7757 PCIe Switch [PS]
                vendor: Renesas Technology Corp.
                physical id: 0
                bus info: pci@0000:03:00.0
                version: 00
                width: 32 bits
                clock: 33MHz
                capabilities: pci normal_decode bus_master cap_list
                configuration: driver=pcieport
                resources: irq:0 memory:dc800000-ddffffff ioport:d8000000(size=16777216)
              *-pci:0
                   description: PCI bridge
                   product: SH7757 PCIe Switch [PS]
                   vendor: Renesas Technology Corp.
                   physical id: 0
                   bus info: pci@0000:04:00.0
                   version: 00
                   width: 64 bits
                   clock: 33MHz
                   capabilities: pci normal_decode bus_master cap_list
                   configuration: driver=pcieport
                   resources: iomemory:1f10-1f0f irq:0 memory:dc800000-dd7fffff ioport:d8000000(size=16777216)
                 *-pci
                      description: PCI bridge
                      product: SH7757 PCIe-PCI Bridge [PPB]
                      vendor: Renesas Technology Corp.
                      physical id: 0
                      bus info: pci@0000:05:00.0
                      version: 00
                      width: 32 bits
                      clock: 33MHz
                      capabilities: pci normal_decode bus_master cap_list
                      resources: memory:dc800000-dd7fffff ioport:d8000000(size=16777216)
                    *-display UNCLAIMED
                         description: VGA compatible controller
                         product: G200eR2
                         vendor: Matrox Electronics Systems Ltd.
                         physical id: 0
                         bus info: pci@0000:06:00.0
                         version: 00
                         width: 32 bits
                         clock: 33MHz
                         capabilities: vga_controller bus_master cap_list
                         configuration: latency=64 maxlatency=32 mingnt=16
                         resources: memory:d8000000-d8ffffff memory:dd7fc000-dd7fffff memory:dc800000-dcffffff
              *-pci:1
                   description: PCI bridge
                   product: SH7757 PCIe Switch [PS]
                   vendor: Renesas Technology Corp.
                   physical id: 1
                   bus info: pci@0000:04:01.0
                   version: 00
                   width: 64 bits
                   clock: 33MHz
                   capabilities: pci normal_decode bus_master cap_list
                   configuration: driver=pcieport
                   resources: iomemory:1f10-1f0f irq:0 memory:ddf00000-ddffffff
        *-usb:1
             description: USB controller
             product: C600/X79 series chipset USB2 Enhanced Host Controller #1
             vendor: Intel Corporation
             physical id: 1d
             bus info: pci@0000:00:1d.0
             version: 05
             width: 32 bits
             clock: 33MHz
             capabilities: ehci bus_master cap_list
             configuration: driver=ehci-pci latency=0
             resources: irq:22 memory:de0fe000-de0fe3ff
        *-pci:6
             description: PCI bridge
             product: 82801 PCI Bridge
             vendor: Intel Corporation
             physical id: 1e
             bus info: pci@0000:00:1e.0
             version: a5
             width: 32 bits
             clock: 33MHz
             capabilities: pci subtractive_decode bus_master cap_list
        *-isa
             description: ISA bridge
             product: C600/X79 series chipset LPC Controller
             vendor: Intel Corporation
             physical id: 1f
             bus info: pci@0000:00:1f.0
             version: 05
             width: 32 bits
             clock: 33MHz
             capabilities: isa bus_master cap_list
             configuration: driver=lpc_ich latency=0
             resources: irq:0
        *-storage
             description: SATA controller
             product: C600/X79 series chipset 6-Port SATA AHCI Controller
             vendor: Intel Corporation
             physical id: 1f.2
             bus info: pci@0000:00:1f.2
             version: 05
             width: 32 bits
             clock: 66MHz
             capabilities: storage ahci_1.0 bus_master cap_list
             configuration: driver=ahci latency=0
             resources: irq:113 ioport:fce8(size=8) ioport:fcf8(size=4) ioport:fcf0(size=8) ioport:fcfc(size=4) ioport:fcc0(size=32) memory:de0ff000-de0ff7ff
     *-generic:0 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Link 0
          vendor: Intel Corporation
          physical id: 6
          bus info: pci@0000:3f:08.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:1 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Link 1
          vendor: Intel Corporation
          physical id: 7
          bus info: pci@0000:3f:09.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:2 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 0
          vendor: Intel Corporation
          physical id: 8
          bus info: pci@0000:3f:0a.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:3 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 1
          vendor: Intel Corporation
          physical id: 9
          bus info: pci@0000:3f:0a.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:4 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 2
          vendor: Intel Corporation
          physical id: a
          bus info: pci@0000:3f:0a.2
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:5 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 3
          vendor: Intel Corporation
          physical id: b
          bus info: pci@0000:3f:0a.3
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:6 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 UBOX Registers
          vendor: Intel Corporation
          physical id: c
          bus info: pci@0000:3f:0b.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:7 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 UBOX Registers
          vendor: Intel Corporation
          physical id: d
          bus info: pci@0000:3f:0b.3
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:8 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: e
          bus info: pci@0000:3f:0c.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:9 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: f
          bus info: pci@0000:3f:0c.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:10 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 10
          bus info: pci@0000:3f:0d.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:11 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 11
          bus info: pci@0000:3f:0d.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:12 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Home Agent 0
          vendor: Intel Corporation
          physical id: 12
          bus info: pci@0000:3f:0e.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:13
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Home Agent 0
          vendor: Intel Corporation
          physical id: 13
          bus info: pci@0000:3f:0e.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:14
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Target Address/Thermal Registers
          vendor: Intel Corporation
          physical id: 14
          bus info: pci@0000:3f:0f.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=sbridge_edac latency=0
          resources: irq:0
     *-generic:15 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 RAS Registers
          vendor: Intel Corporation
          physical id: 15
          bus info: pci@0000:3f:0f.1
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:16 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 16
          bus info: pci@0000:3f:0f.2
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:17 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 17
          bus info: pci@0000:3f:0f.3
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:18 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 18
          bus info: pci@0000:3f:0f.4
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:19 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 19
          bus info: pci@0000:3f:0f.5
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:20
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 0
          vendor: Intel Corporation
          physical id: 1a
          bus info: pci@0000:3f:10.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:21
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 1
          vendor: Intel Corporation
          physical id: 1b
          bus info: pci@0000:3f:10.1
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:22 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 0
          vendor: Intel Corporation
          physical id: 1c
          bus info: pci@0000:3f:10.2
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:23 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 1
          vendor: Intel Corporation
          physical id: 1d
          bus info: pci@0000:3f:10.3
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:24
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 2
          vendor: Intel Corporation
          physical id: 1e
          bus info: pci@0000:3f:10.4
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:25
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 3
          vendor: Intel Corporation
          physical id: 1f
          bus info: pci@0000:3f:10.5
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:26 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 3
          vendor: Intel Corporation
          physical id: 20
          bus info: pci@0000:3f:10.7
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:27 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 R2PCIe
          vendor: Intel Corporation
          physical id: 21
          bus info: pci@0000:3f:13.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:28
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 R2PCIe
          vendor: Intel Corporation
          physical id: 22
          bus info: pci@0000:3f:13.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:29 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Ring Registers
          vendor: Intel Corporation
          physical id: 23
          bus info: pci@0000:3f:13.4
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:30
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Ring Performance Ring Monitoring
          vendor: Intel Corporation
          physical id: 24
          bus info: pci@0000:3f:13.5
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:31 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 System Address Decoder
          vendor: Intel Corporation
          physical id: 25
          bus info: pci@0000:3f:16.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:32 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Broadcast Registers
          vendor: Intel Corporation
          physical id: 26
          bus info: pci@0000:3f:16.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:33 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Broadcast Registers
          vendor: Intel Corporation
          physical id: 27
          bus info: pci@0000:3f:16.2
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-pci:1
          description: PCI bridge
          product: Xeon E7 v2/Xeon E5 v2/Core i7 PCI Express Root Port 3a
          vendor: Intel Corporation
          physical id: 3
          bus info: pci@0000:40:03.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: pci normal_decode bus_master cap_list
          configuration: driver=pcieport
          resources: irq:112
     *-generic:34
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 0
          vendor: Intel Corporation
          physical id: 4
          bus info: pci@0000:40:04.0
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:71 memory:d40e0000-d40e3fff
     *-generic:35
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 1
          vendor: Intel Corporation
          physical id: 4.1
          bus info: pci@0000:40:04.1
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:79 memory:d40e4000-d40e7fff
     *-generic:36
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 2
          vendor: Intel Corporation
          physical id: 4.2
          bus info: pci@0000:40:04.2
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:71 memory:d40e8000-d40ebfff
     *-generic:37
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 3
          vendor: Intel Corporation
          physical id: 4.3
          bus info: pci@0000:40:04.3
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:79 memory:d40ec000-d40effff
     *-generic:38
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 4
          vendor: Intel Corporation
          physical id: 4.4
          bus info: pci@0000:40:04.4
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:71 memory:d40f0000-d40f3fff
     *-generic:39
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 5
          vendor: Intel Corporation
          physical id: 4.5
          bus info: pci@0000:40:04.5
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:79 memory:d40f4000-d40f7fff
     *-generic:40
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 6
          vendor: Intel Corporation
          physical id: 4.6
          bus info: pci@0000:40:04.6
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:71 memory:d40f8000-d40fbfff
     *-generic:41
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Crystal Beach DMA Channel 7
          vendor: Intel Corporation
          physical id: 4.7
          bus info: pci@0000:40:04.7
          version: 04
          width: 64 bits
          clock: 33MHz
          capabilities: bus_master cap_list
          configuration: driver=ioatdma latency=0
          resources: irq:79 memory:d40fc000-d40fffff
     *-generic:42 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 VTd/Memory Map/Misc
          vendor: Intel Corporation
          physical id: 5
          bus info: pci@0000:40:05.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:43 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 IIO RAS
          vendor: Intel Corporation
          physical id: 5.2
          bus info: pci@0000:40:05.2
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:44 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Link 0
          vendor: Intel Corporation
          physical id: 28
          bus info: pci@0000:7f:08.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:45 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Link 1
          vendor: Intel Corporation
          physical id: 29
          bus info: pci@0000:7f:09.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:46 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 0
          vendor: Intel Corporation
          physical id: 2a
          bus info: pci@0000:7f:0a.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:47 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 1
          vendor: Intel Corporation
          physical id: 2b
          bus info: pci@0000:7f:0a.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:48 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 2
          vendor: Intel Corporation
          physical id: 2c
          bus info: pci@0000:7f:0a.2
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:49 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Power Control Unit 3
          vendor: Intel Corporation
          physical id: 2d
          bus info: pci@0000:7f:0a.3
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:50 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 UBOX Registers
          vendor: Intel Corporation
          physical id: 2e
          bus info: pci@0000:7f:0b.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:51 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 UBOX Registers
          vendor: Intel Corporation
          physical id: 2f
          bus info: pci@0000:7f:0b.3
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:52 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 30
          bus info: pci@0000:7f:0c.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:53 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 31
          bus info: pci@0000:7f:0c.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:54 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 32
          bus info: pci@0000:7f:0d.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:55 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Unicast Registers
          vendor: Intel Corporation
          physical id: 33
          bus info: pci@0000:7f:0d.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:56 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Home Agent 0
          vendor: Intel Corporation
          physical id: 34
          bus info: pci@0000:7f:0e.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:57
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Home Agent 0
          vendor: Intel Corporation
          physical id: 35
          bus info: pci@0000:7f:0e.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:58 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Target Address/Thermal Registers
          vendor: Intel Corporation
          physical id: 36
          bus info: pci@0000:7f:0f.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:59 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 RAS Registers
          vendor: Intel Corporation
          physical id: 37
          bus info: pci@0000:7f:0f.1
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:60 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 38
          bus info: pci@0000:7f:0f.2
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:61 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 39
          bus info: pci@0000:7f:0f.3
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:62 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 3a
          bus info: pci@0000:7f:0f.4
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:63 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 0 Channel Target Address Decoder Registers
          vendor: Intel Corporation
          physical id: 3b
          bus info: pci@0000:7f:0f.5
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:64
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 0
          vendor: Intel Corporation
          physical id: 3c
          bus info: pci@0000:7f:10.0
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:65
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 1
          vendor: Intel Corporation
          physical id: 3d
          bus info: pci@0000:7f:10.1
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:66 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 0
          vendor: Intel Corporation
          physical id: 3e
          bus info: pci@0000:7f:10.2
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:67 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 1
          vendor: Intel Corporation
          physical id: 3f
          bus info: pci@0000:7f:10.3
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:68
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 2
          vendor: Intel Corporation
          physical id: 40
          bus info: pci@0000:7f:10.4
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:69
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 Thermal Control 3
          vendor: Intel Corporation
          physical id: 41
          bus info: pci@0000:7f:10.5
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:70 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Integrated Memory Controller 1 Channel 0-3 ERROR Registers 3
          vendor: Intel Corporation
          physical id: 42
          bus info: pci@0000:7f:10.7
          version: 04
          width: 32 bits
          clock: 33MHz
          capabilities: cap_list
          configuration: latency=0
     *-generic:71 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 R2PCIe
          vendor: Intel Corporation
          physical id: 43
          bus info: pci@0000:7f:13.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:72
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 R2PCIe
          vendor: Intel Corporation
          physical id: 44
          bus info: pci@0000:7f:13.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:73 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Ring Registers
          vendor: Intel Corporation
          physical id: 45
          bus info: pci@0000:7f:13.4
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:74
          description: Performance counters
          product: Xeon E7 v2/Xeon E5 v2/Core i7 QPI Ring Performance Ring Monitoring
          vendor: Intel Corporation
          physical id: 46
          bus info: pci@0000:7f:13.5
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: driver=ivt_uncore latency=0
          resources: irq:0
     *-generic:75 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 System Address Decoder
          vendor: Intel Corporation
          physical id: 47
          bus info: pci@0000:7f:16.0
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:76 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Broadcast Registers
          vendor: Intel Corporation
          physical id: 48
          bus info: pci@0000:7f:16.1
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
     *-generic:77 UNCLAIMED
          description: System peripheral
          product: Xeon E7 v2/Xeon E5 v2/Core i7 Broadcast Registers
          vendor: Intel Corporation
          physical id: 49
          bus info: pci@0000:7f:16.2
          version: 04
          width: 32 bits
          clock: 33MHz
          configuration: latency=0
WARNING: output may be incomplete or inaccurate, you should run this program as super-user.


==> Extract/old/results_extract.csv <==
Filename,File Size(MB),GCIS bps,Access GCIS (us),RePair SC bps 6-0-0,Access RePair SC (us) 6-0-0,RePair SC bps 6-0-5,Access RePair SC (us) 6-0-5,RePair SC bps 6-0-8,Access RePair SC (us) 6-0-8,RePair SC bps 6-1-0,Access RePair SC (us) 6-1-0,RePair SC bps 6-1-5,Access RePair SC (us) 6-1-5,RePair SC bps 6-1-8,Access RePair SC (us) 6-1-8,RePair SC bps 6-2-0,Access RePair SC (us) 6-2-0,RePair SC bps 6-2-5,Access RePair SC (us) 6-2-5,RePair SC bps 6-2-8,Access RePair SC (us) 6-2-8,RePair SC bps 6-3-0,Access RePair SC (us) 6-3-0,RePair SC bps 6-3-5,Access RePair SC (us) 6-3-5,RePair SC bps 6-3-8,Access RePair SC (us) 6-3-8,RePair SC bps 6-4-0,Access RePair SC (us) 6-4-0,RePair SC bps 6-4-5,Access RePair SC (us) 6-4-5,RePair SC bps 6-4-8,Access RePair SC (us) 6-4-8,RePair SC bps 7-0-0,Access RePair SC (us) 7-0-0,RePair SC bps 7-0-5,Access RePair SC (us) 7-0-5,RePair SC bps 7-0-8,Access RePair SC (us) 7-0-8,RePair SC bps 7-1-0,Access RePair SC (us) 7-1-0,RePair SC bps 7-1-5,Access RePair SC (us) 7-1-5,RePair SC bps 7-1-8,Access RePair SC (us) 7-1-8,RePair SC bps 7-2-0,Access RePair SC (us) 7-2-0,RePair SC bps 7-2-5,Access RePair SC (us) 7-2-5,RePair SC bps 7-2-8,Access RePair SC (us) 7-2-8,RePair SC bps 7-3-0,Access RePair SC (us) 7-3-0,RePair SC bps 7-3-5,Access RePair SC (us) 7-3-5,RePair SC bps 7-3-8,Access RePair SC (us) 7-3-8,RePair SC bps 7-4-0,Access RePair SC (us) 7-4-0,RePair SC bps 7-4-5,Access RePair SC (us) 7-4-5,RePair SC bps 7-4-8,Access RePair SC (us) 7-4-8,RePair SC bps 8-0-0,Access RePair SC (us) 8-0-0,RePair SC bps 8-0-5,Access RePair SC (us) 8-0-5,RePair SC bps 8-0-8,Access RePair SC (us) 8-0-8,RePair SC bps 8-1-0,Access RePair SC (us) 8-1-0,RePair SC bps 8-1-5,Access RePair SC (us) 8-1-5,RePair SC bps 8-1-8,Access RePair SC (us) 8-1-8,RePair SC bps 8-2-0,Access RePair SC (us) 8-2-0,RePair SC bps 8-2-5,Access RePair SC (us) 8-2-5,RePair SC bps 8-2-8,Access RePair SC (us) 8-2-8,RePair SC bps 8-3-0,Access RePair SC (us) 8-3-0,RePair SC bps 8-3-5,Access RePair SC (us) 8-3-5,RePair SC bps 8-3-8,Access RePair SC (us) 8-3-8,RePair SC bps 8-4-0,Access RePair SC (us) 8-4-0,RePair SC bps 8-4-5,Access RePair SC (us) 8-4-5,RePair SC bps 8-4-8,Access RePair SC (us) 8-4-8,RePair SC bps 9-0-0,Access RePair SC (us) 9-0-0,RePair SC bps 9-0-5,Access RePair SC (us) 9-0-5,RePair SC bps 9-0-8,Access RePair SC (us) 9-0-8,RePair SC bps 9-1-0,Access RePair SC (us) 9-1-0,RePair SC bps 9-1-5,Access RePair SC (us) 9-1-5,RePair SC bps 9-1-8,Access RePair SC (us) 9-1-8,RePair SC bps 9-2-0,Access RePair SC (us) 9-2-0,RePair SC bps 9-2-5,Access RePair SC (us) 9-2-5,RePair SC bps 9-2-8,Access RePair SC (us) 9-2-8,RePair SC bps 9-3-0,Access RePair SC (us) 9-3-0,RePair SC bps 9-3-5,Access RePair SC (us) 9-3-5,RePair SC bps 9-3-8,Access RePair SC (us) 9-3-8,RePair SC bps 9-4-0,Access RePair SC (us) 9-4-0,RePair SC bps 9-4-5,Access RePair SC (us) 9-4-5,RePair SC bps 9-4-8,Access RePair SC (us) 9-4-8,RePair SC bps 10-0-0,Access RePair SC (us) 10-0-0,RePair SC bps 10-0-5,Access RePair SC (us) 10-0-5,RePair SC bps 10-0-8,Access RePair SC (us) 10-0-8,RePair SC bps 10-1-0,Access RePair SC (us) 10-1-0,RePair SC bps 10-1-5,Access RePair SC (us) 10-1-5,RePair SC bps 10-1-8,Access RePair SC (us) 10-1-8,RePair SC bps 10-2-0,Access RePair SC (us) 10-2-0,RePair SC bps 10-2-5,Access RePair SC (us) 10-2-5,RePair SC bps 10-2-8,Access RePair SC (us) 10-2-8,RePair SC bps 10-3-0,Access RePair SC (us) 10-3-0,RePair SC bps 10-3-5,Access RePair SC (us) 10-3-5,RePair SC bps 10-3-8,Access RePair SC (us) 10-3-8,RePair SC bps 10-4-0,Access RePair SC (us) 10-4-0,RePair SC bps 10-4-5,Access RePair SC (us) 10-4-5,RePair SC bps 10-4-8,Access RePair SC (us) 10-4-8,RePair SN bps 10-0-0,Access RePair SN (us) 10-0-0,RePair SN bps 10-0-5,Access RePair SN (us) 10-0-5,RePair SN bps 10-0-8,Access RePair SN (us) 10-0-8,RePair SN bps 10-1-0,Access RePair SN (us) 10-1-0,RePair SN bps 10-1-5,Access RePair SN (us) 10-1-5,RePair SN bps 10-1-8,Access RePair SN (us) 10-1-8,RePair SN bps 10-2-0,Access RePair SN (us) 10-2-0,RePair SN bps 10-2-5,Access RePair SN (us) 10-2-5,RePair SN bps 10-2-8,Access RePair SN (us) 10-2-8,RePair SN bps 10-3-0,Access RePair SN (us) 10-3-0,RePair SN bps 10-3-5,Access RePair SN (us) 10-3-5,RePair SN bps 10-3-8,Access RePair SN (us) 10-3-8,RePair SN bps 10-4-0,Access RePair SN (us) 10-4-0,RePair SN bps 10-4-5,Access RePair SN (us) 10-4-5,RePair SN bps 10-4-8,Access RePair SN (us) 10-4-8,RePair SN bps 11-0-0,Access RePair SN (us) 11-0-0,RePair SN bps 11-0-5,Access RePair SN (us) 11-0-5,RePair SN bps 11-0-8,Access RePair SN (us) 11-0-8,RePair SN bps 11-1-0,Access RePair SN (us) 11-1-0,RePair SN bps 11-1-5,Access RePair SN (us) 11-1-5,RePair SN bps 11-1-8,Access RePair SN (us) 11-1-8,RePair SN bps 11-2-0,Access RePair SN (us) 11-2-0,RePair SN bps 11-2-5,Access RePair SN (us) 11-2-5,RePair SN bps 11-2-8,Access RePair SN (us) 11-2-8,RePair SN bps 11-3-0,Access RePair SN (us) 11-3-0,RePair SN bps 11-3-5,Access RePair SN (us) 11-3-5,RePair SN bps 11-3-8,Access RePair SN (us) 11-3-8,RePair SN bps 11-4-0,Access RePair SN (us) 11-4-0,RePair SN bps 11-4-5,Access RePair SN (us) 11-4-5,RePair SN bps 11-4-8,Access RePair SN (us) 11-4-8,RePair SN bps 12-0-0,Access RePair SN (us) 12-0-0,RePair SN bps 12-0-5,Access RePair SN (us) 12-0-5,RePair SN bps 12-0-8,Access RePair SN (us) 12-0-8,RePair SN bps 12-1-0,Access RePair SN (us) 12-1-0,RePair SN bps 12-1-5,Access RePair SN (us) 12-1-5,RePair SN bps 12-1-8,Access RePair SN (us) 12-1-8,RePair SN bps 12-2-0,Access RePair SN (us) 12-2-0,RePair SN bps 12-2-5,Access RePair SN (us) 12-2-5,RePair SN bps 12-2-8,Access RePair SN (us) 12-2-8,RePair SN bps 12-3-0,Access RePair SN (us) 12-3-0,RePair SN bps 12-3-5,Access RePair SN (us) 12-3-5,RePair SN bps 12-3-8,Access RePair SN (us) 12-3-8,RePair SN bps 12-4-0,Access RePair SN (us) 12-4-0,RePair SN bps 12-4-5,Access RePair SN (us) 12-4-5,RePair SN bps 12-4-8,Access RePair SN (us) 12-4-8,RePair SN bps 13-0-0,Access RePair SN (us) 13-0-0,RePair SN bps 13-0-5,Access RePair SN (us) 13-0-5,RePair SN bps 13-0-8,Access RePair SN (us) 13-0-8,RePair SN bps 13-1-0,Access RePair SN (us) 13-1-0,RePair SN bps 13-1-5,Access RePair SN (us) 13-1-5,RePair SN bps 13-1-8,Access RePair SN (us) 13-1-8,RePair SN bps 13-2-0,Access RePair SN (us) 13-2-0,RePair SN bps 13-2-5,Access RePair SN (us) 13-2-5,RePair SN bps 13-2-8,Access RePair SN (us) 13-2-8,RePair SN bps 13-3-0,Access RePair SN (us) 13-3-0,RePair SN bps 13-3-5,Access RePair SN (us) 13-3-5,RePair SN bps 13-3-8,Access RePair SN (us) 13-3-8,RePair SN bps 13-4-0,Access RePair SN (us) 13-4-0,RePair SN bps 13-4-5,Access RePair SN (us) 13-4-5,RePair SN bps 13-4-8,Access RePair SN (us) 13-4-8,RePair SN bps 14-0-0,Access RePair SN (us) 14-0-0,RePair SN bps 14-0-5,Access RePair SN (us) 14-0-5,RePair SN bps 14-0-8,Access RePair SN (us) 14-0-8,RePair SN bps 14-1-0,Access RePair SN (us) 14-1-0,RePair SN bps 14-1-5,Access RePair SN (us) 14-1-5,RePair SN bps 14-1-8,Access RePair SN (us) 14-1-8,RePair SN bps 14-2-0,Access RePair SN (us) 14-2-0,RePair SN bps 14-2-5,Access RePair SN (us) 14-2-5,RePair SN bps 14-2-8,Access RePair SN (us) 14-2-8,RePair SN bps 14-3-0,Access RePair SN (us) 14-3-0,RePair SN bps 14-3-5,Access RePair SN (us) 14-3-5,RePair SN bps 14-3-8,Access RePair SN (us) 14-3-8,RePair SN bps 14-4-0,Access RePair SN (us) 14-4-0,RePair SN bps 14-4-5,Access RePair SN (us) 14-4-5,RePair SN bps 14-4-8,Access RePair SN (us) 14-4-8
Escherichia_Coli,112.689515,1.3347457214630838,11.229,1.9621926316747391,16.5217,1.9550185125918769,14.8882,1.9567913128386434,17.0472,1.7509803640560526,23.313200000000002,1.7438062449731904,35.9073,1.7455790452199569,32.7239,1.681038808268897,41.8046,1.6738646891860347,42.813,1.6756374894328012,42.877900000000004,1.626272683842858,53.1518,1.6190985647599956,61.7726,1.620871365006762,66.10770000000001,1.5866650947960863,96.5554,1.579490975713224,87.7238,1.5812637759599906,88.1655,1.9362727756881375,27.6956,1.9335756658461083,28.0028,1.9345740905886408,27.5695,1.7250605080694508,44.425399999999996,1.7223633982274216,44.1465,1.723361822969954,42.7311,1.6551189522822953,67.7747,1.6524218424402661,55.13,1.6534202671827987,63.395199999999996,1.6003528278562562,98.5553,1.597655718014227,88.91130000000001,1.5986541427567595,91.99629999999999,1.5607452388094847,142.96800000000002,1.5580481289674555,130.827,1.559046553709988,129.891,1.923311995796592,36.4678,1.9221321167279848,37.9232,1.9226318970314142,36.2923,1.7120997281779056,71.31490000000001,1.7109198491092983,56.1697,1.7114196294127275,64.80789999999999,1.64215817239075,99.75319999999999,1.6409782933221426,100.776,1.641478073625572,100.03899999999999,1.5873920479647108,142.598,1.5862121688961035,144.105,1.586711949199533,143.65200000000002,1.5477844589179393,209.127,1.546604579849332,212.025,1.5471043601527614,209.568,1.9168299020543305,54.927400000000006,1.916268501111217,54.378400000000006,1.9166035810873798,54.5898,1.7056176344356437,110.55999999999999,1.7050562334925303,89.3721,1.705391313468693,100.054,1.6356760786484883,153.532,1.6351146777053749,154.684,1.6354497576815377,155.637,1.5809099542224492,263.761,1.5803485532793358,235.06900000000002,1.5806836332554985,244.60700000000003,1.5413023651756776,329.37,1.5407409642325642,394.158,1.541076044208727,344.76800000000003,1.9135926887252999,79.4768,1.9134271364997888,80.2993,1.9134805221231097,78.3711,1.7023804211066131,155.431,1.7022148688811023,157.356,1.702268254504423,155.969,1.6324388653194577,255.39900000000003,1.6322733130939466,247.647,1.6323266987172675,247.268,1.5776727408934186,379.801,1.5775071886679075,386.666,1.5775605742912284,381.519,1.538065151846647,652.797,1.537899599621136,547.086,1.537952985244457,636.345,2.1344647015296854,17.200599999999998,2.021692683653843,16.6689,2.0376048650133955,14.980599999999999,1.9232524339109986,18.291,1.8104804160351564,18.656200000000002,1.8263925973947088,14.7261,1.8533108781238432,22.0137,1.740538860248001,23.6221,1.7564510416075534,21.2869,1.798544753697804,19.3298,1.6857727358219619,29.5122,1.7016849171815143,21.328,1.7589371646510326,34.8041,1.6461651467751903,33.949200000000005,1.6620773281347425,33.4776,2.0225778059298594,15.012500000000001,1.9700791506645494,17.3381,1.97619989756811,18.6303,1.8113655383111729,21.987000000000002,1.7588668830458627,18.435499999999998,1.7649876299494234,19.2332,1.7414239825240174,26.7277,1.6889253272587073,19.6315,1.695046074162268,22.5558,1.6866578580979783,33.0648,1.6341592028326681,29.243799999999997,1.6402799497362288,28.060000000000002,1.6470502690512068,41.8688,1.5945516137858966,40.543099999999995,1.6006723606894573,37.2387,1.9666356359773134,21.9799,1.9417638987975057,18.929499999999997,1.9446998241140714,20.6785,1.755423368358627,26.104300000000002,1.7305516311788192,24.7985,1.7334875564953847,26.2671,1.6854818125714712,31.1338,1.6606100753916635,30.6213,1.6635460007082292,29.140500000000003,1.630715688145432,40.4885,1.6058439509656244,41.110600000000005,1.60877987628219,40.7015,1.5911080990986606,51.94499999999999,1.5662363619188528,44.8615,1.5691722872354186,46.1027,1.9386740638647704,23.2288,1.9269451288347457,22.1421,1.9282664230119368,23.8012,1.7274617962460839,30.621599999999997,1.715732861216059,34.2967,1.7170541553932501,33.1978,1.6575202404589282,46.0934,1.6457913054289035,39.204,1.6471125996060947,39.7008,1.602754116032889,58.810399999999994,1.5910251810028644,58.6518,1.5923464751800556,57.9739,1.5631465269861176,77.2876,1.5514175919560929,71.7137,1.552738886133284,75.9667,1.9246880244359912,22.672900000000002,1.9190598167007817,27.4614,1.919783078310347,29.215200000000003,1.7134757568173047,50.240399999999994,1.7078475490820952,49.1318,1.7085708106916602,44.7273,1.643534201030149,62.363800000000005,1.6379059932949396,61.3443,1.6386292549045047,70.3048,1.58876807660411,92.0509,1.5831398688689005,79.27499999999999,1.5838631304784656,82.5406,1.5491604875573384,102.38499999999999,1.543532279822129,100.27999999999999,1.544255541431694,117.138
cere,461.286644,0.35521928529974955,15.2757,0.4459301535727967,20.7135,0.445399047799008,27.1466,0.44556324938816133,25.4371,0.4338062907366553,37.3373,0.4332751849628666,37.8202,0.4334393865520199,38.263999999999996,0.42814712840461083,50.9827,0.42761602263082216,51.341300000000004,0.42778022421997547,50.37740000000001,0.4229962487272881,56.6968,0.4224651429534994,67.95219999999999,0.4226293445426527,61.4344,0.4175750642370647,82.3367,0.417043958463276,93.1343,0.41720816005242933,93.565,0.4438909876610258,34.1086,0.44368127857610373,34.4752,0.44370777836784714,33.7785,0.4317671248248844,47.7821,0.4315574157399623,47.3352,0.4315839155317057,52.9611,0.42610796249283994,68.20230000000001,0.42589825340791787,61.4684,0.4259247531996613,75.9782,0.4209570828155172,91.4145,0.4207473737305952,102.515,0.4207738735223385,102.005,0.4155358983252938,120.61599999999999,0.4153261892403718,141.082,0.41535268903211514,136.35500000000002,0.44287143939073165,43.7531,0.442772307970833,43.4416,0.4428078953874936,43.095800000000004,0.43074757655459023,75.4662,0.4306484451346916,74.2533,0.4306840325513522,80.51270000000001,0.42508841422254573,116.997,0.4249892828026471,118.595,0.42502487021930774,116.799,0.41993753454522303,165.826,0.4198384031253244,164.533,0.419873990541985,168.35899999999998,0.41451635005499965,236.273,0.414417218635101,262.68699999999995,0.4144528060517616,232.092,0.44236176931235843,66.9436,0.44232632063806293,65.9894,0.44234407966080197,65.774,0.430237906476217,117.00399999999999,0.4302024578019215,145.78,0.43022021682466055,131.735,0.4245787441441725,205.50000000000003,0.42454329546987707,205.956,0.4245610544926161,157.093,0.4194278644668498,244.529,0.4193924157925544,296.615,0.41941017481529336,301.81100000000004,0.41400667997662643,458.377,0.413971231302331,352.78000000000003,0.41398899032506997,422.926,0.4421070383299457,99.8366,0.44208927930720665,100.86999999999999,0.44210107240824426,105.788,0.4299831754938042,230.814,0.42996541647106523,233.752,0.42997720957210284,228.756,0.42432401316175977,370.197,0.4243062541390208,372.195,0.4243180472400584,370.99199999999996,0.4191731334844371,544.158,0.41915537446169804,574.7130000000001,0.4191671675627357,543.86,0.4137519489942137,636.299,0.41373418997147465,803.5980000000001,0.41374598307251226,649.803,0.614083593541026,21.2361,0.5349706504834335,20.8402,0.5564163700347674,17.6698,0.6019597307048846,22.5863,0.5228467876472921,22.5529,0.544292507198626,16.8274,0.5963005683728402,23.183899999999998,0.5171876253152475,26.6771,0.5386333448665814,24.1951,0.5911496886955175,24.759500000000003,0.5120367456379249,24.6735,0.5334824651892588,24.5474,0.5857285042052941,30.738500000000002,0.5066155611477015,30.384,0.5280612806990354,30.0758,0.5279861863938987,19.785,0.49293965684382574,18.787799999999997,0.5017783432723883,19.880200000000002,0.5158623235577573,20.569399999999998,0.4808157940076843,21.2753,0.48965448043624693,21.7,0.5102031612257129,23.197300000000002,0.4751566316756398,22.2908,0.4839953181042025,20.9102,0.5050522815483901,26.192999999999998,0.4700057519983171,28.275499999999997,0.47884443842687974,33.2623,0.4996310970581667,32.2705,0.46458456750809374,31.5452,0.47342325393665635,36.345499999999994,0.4849364422525964,24.2974,0.4696652782342426,23.1276,0.4732759442304599,22.5372,0.472812579416455,24.785899999999998,0.45754141539810117,21.4086,0.46115208139431846,22.2615,0.46715341708441055,22.8145,0.45188225306605667,28.1337,0.455492919062274,31.9092,0.4620025374070878,26.376500000000004,0.446731373388734,27.410800000000002,0.45034203938495126,27.1082,0.4565813529168644,33.137100000000004,0.4413101888985106,33.2376,0.4449208548947279,36.247299999999996,0.4634122292081797,20.9112,0.456616697534386,21.0788,0.45825850531237144,22.2803,0.4512883663720383,26.7038,0.4444928346982446,22.6038,0.44613464247623,22.7244,0.44562920403999384,29.373700000000003,0.43883367236620013,28.6707,0.4404754801441856,29.7068,0.44047832436267115,29.402499999999996,0.43368279268887744,29.231299999999997,0.43532460046686283,29.8364,0.4350571398724477,35.5739,0.428261608198654,35.9619,0.42990341597663945,32.5943,0.4526494636597369,18.6066,0.44957621621492255,22.2853,0.4503764821770994,22.112299999999998,0.4405256008235955,24.6177,0.43745235337878113,25.025,0.438252619340958,28.521400000000003,0.43486643849155104,35.472500000000004,0.43179319104673664,32.2668,0.43259345700891355,28.6279,0.4297155588142283,35.5635,0.42664231136941394,33.6308,0.4274425773315908,40.447300000000006,0.4242943743240049,53.2998,0.42122112687919055,40.694,0.4220213928413674,42.1824
coreutils,205.281778,0.4741367740881512,15.1528,5.241722643302515,27.727400000000003,5.235210150995477,32.5957,5.237926729180999,32.543499999999995,5.202320178657065,48.7182,5.195807686350028,47.5683,5.19852426453555,46.1508,5.168561624597776,73.8024,5.162049132290738,76.0743,5.164765710476261,75.27629999999999,5.133557485068159,90.6752,5.127044992761121,102.47699999999999,5.129761570946643,104.45800000000001,5.091999154450036,147.31099999999998,5.085486662142999,140.466,5.088203240328521,138.88,5.218105077012729,42.9848,5.215760436369564,40.891,5.2167981514657376,40.963699999999996,5.17870261236728,73.78479999999999,5.176357971724115,74.0398,5.177395686820288,74.70989999999999,5.144944058307991,110.617,5.142599417664826,106.637,5.1436371327609995,106.38300000000001,5.109939918778373,157.212,5.107595278135208,150.77100000000002,5.108632993231382,146.72400000000002,5.068381588160251,243.03,5.066036947517086,204.76000000000002,5.067074662613259,208.243,5.206299411533741,53.18150000000001,5.205514850908979,54.3474,5.205683672517685,53.2577,5.166896946888292,108.771,5.166112386263529,105.976,5.166281207872235,106.789,5.133138392829002,166.334,5.13235383220424,167.946,5.132522653812946,165.04000000000002,5.098134253299384,262.415,5.097349692674622,237.97899999999998,5.097518514283328,241.49099999999999,5.056575922681262,338.547,5.0557913620565,344.95,5.0559601836652055,338.909,5.200393772894933,77.6002,5.200099309350292,79.4162,5.200127524226724,72.8156,5.160991308249483,174.899,5.160696844704843,167.154,5.160725059581274,159.86,5.127232754190194,264.765,5.126938290645554,269.97,5.1269665055219855,291.35699999999997,5.092228614660576,474.765,5.091934151115936,414.263,5.091962365992368,440.233,5.050670284042454,638.603,5.0503758204978135,580.037,5.050404035374245,602.607,5.19743994033411,107.614,5.197371195800925,109.058,5.19743994033411,104.368,5.15803747568866,272.188,5.157968731155475,271.543,5.15803747568866,268.967,5.124278921629371,464.675,5.124210177096186,461.10499999999996,5.124278921629371,459.455,5.0892747820997535,690.5509999999999,5.089206037566568,696.875,5.0892747820997535,695.932,5.047716451481631,1085.84,5.047647706948446,987.887,5.047716451481631,1066.25,9.364727267707122,25.545299999999997,6.078779812594959,26.848499999999998,6.455425186350442,22.412599999999998,9.325324803061672,28.439799999999998,6.03937734794951,27.5292,6.4160227217049925,27.9763,9.291566249002383,31.3785,6.00561879389022,31.552200000000003,6.382264167645703,28.2823,9.256562109472766,37.1293,5.9706146543606025,39.000099999999996,6.347260028116086,35.2168,9.215003778854644,45.5496,5.92905632374248,46.2791,6.305701697497963,42.377700000000004,7.280731132404748,26.7596,5.69829760535297,27.482499999999998,5.9269331153201525,26.884999999999998,7.241328667759298,29.2982,5.6588951407075205,27.991,5.887530650674703,27.9326,7.207570113700009,34.4885,5.625136586648232,26.5505,5.8537720966154145,26.223200000000002,7.172565974170391,36.695100000000004,5.590132447118614,33.382400000000004,5.818767957085797,36.180099999999996,7.131007643552269,42.3243,5.548574116500491,44.296600000000005,5.777209626467674,43.670500000000004,6.238721919097953,28.4826,5.486586968279279,28.408099999999997,5.62030919276235,29.9778,6.199319454452504,29.938,5.44718450363383,30.3595,5.580906728116901,31.3461,6.165560900393214,33.8667,5.41342594957454,32.6517,5.547148174057612,31.964399999999998,6.130556760863597,39.0269,5.378421810044923,38.6963,5.512144034527994,40.1107,6.088998430245475,53.5982,5.336863479426801,48.7385,5.4705857039098715,49.6188,5.7177156756699565,28.743299999999998,5.365399787213456,34.205000000000005,5.4425143180511615,29.238599999999998,5.678313211024507,31.943500000000004,5.325997322568007,32.946999999999996,5.403111853405712,29.698,5.644554656965218,34.9525,5.292238768508718,32.7061,5.3693532993464235,35.6636,5.6095505174356,42.9989,5.2572346289791,42.681400000000004,5.334349159816806,40.6942,5.567992186817478,51.329,5.215676298360978,52.9472,5.292790829198683,51.9058,5.457204448024608,28.7206,5.293232212749054,31.109900000000003,5.336726613893611,30.834400000000002,5.417801983379158,33.173700000000004,5.2538297481036045,34.2446,5.297324149248162,30.904700000000002,5.384043429319869,38.323499999999996,5.220071194044315,35.0178,5.263565595188872,38.2182,5.349039289790251,40.3489,5.185067054514698,45.8893,5.228561455659255,42.1603,5.307480959172128,57.2958,5.143508723896575,51.2466,5.187003125041133,58.066300000000005
dblp.xml.00001.1,104.8576,0.03771873474121094,13.9073,0.21831214904785157,18.6278,0.21813545227050782,25.8216,0.21831214904785157,25.672800000000002,0.2119567108154297,33.9234,0.21178001403808594,33.8702,0.2119567108154297,33.5417,0.20951683044433594,38.556400000000004,0.2093401336669922,39.0649,0.20951683044433594,38.6959,0.2084821319580078,43.870799999999996,0.20830543518066405,44.0109,0.2084821319580078,44.3028,0.20731376647949218,48.373,0.20713706970214843,48.3263,0.20731376647949218,48.0764,0.21720252990722655,30.8,0.21718238830566405,30.262299999999996,0.21720252990722655,30.9751,0.2108470916748047,45.719300000000004,0.21082695007324218,46.1282,0.2108470916748047,45.9679,0.20840721130371093,56.2447,0.20838706970214843,55.2668,0.20840721130371093,56.9484,0.2073725128173828,64.1801,0.2073523712158203,64.6135,0.2073725128173828,63.6307,0.2062041473388672,71.2095,0.2061840057373047,71.0423,0.2062041473388672,70.4853,0.21664924621582032,41.1001,0.21668983459472657,41.5243,0.21664924621582032,41.1051,0.21029380798339845,70.7271,0.2103343963623047,70.3761,0.21029380798339845,69.3747,0.2078539276123047,70.0583,0.20789451599121095,85.68440000000001,0.2078539276123047,87.8839,0.20681922912597656,98.71459999999999,0.2068598175048828,100.11300000000001,0.20681922912597656,98.50370000000001,0.20565086364746094,107.67,0.20569145202636718,106.736,0.20565086364746094,109.298,0.21636695861816407,61.7378,0.21636695861816407,51.0538,0.21636695861816407,61.2157,0.2100115203857422,106.05199999999999,0.2100115203857422,97.2476,0.2100115203857422,108.06700000000001,0.20757164001464845,137.64000000000001,0.20757164001464845,139.57,0.20757164001464845,134.09,0.2065369415283203,163.318,0.2065369415283203,157.273,0.2065369415283203,159.607,0.20536857604980469,174.839,0.20536857604980469,182.73,0.20536857604980469,182.643,0.21622276306152344,92.4597,0.21622276306152344,95.7607,0.21622276306152344,99.8389,0.20986732482910156,185.904,0.20986732482910156,187.248,0.20986732482910156,187.123,0.20742744445800781,244.49900000000002,0.20742744445800781,244.40300000000002,0.20742744445800781,245.599,0.2063927459716797,294.32800000000003,0.2063927459716797,290.511,0.2063927459716797,291.626,0.20522438049316405,313.492,0.20522438049316405,338.045,0.20522438049316405,316.40700000000004,1.9187736511230469,19.412499999999998,0.6803646850585937,19.3982,1.0675262451171874,14.0426,1.912418212890625,20.0333,0.6740092468261719,21.016299999999998,1.0611708068847656,20.2017,1.9099783325195312,21.3962,0.6715693664550781,18.090500000000002,1.058730926513672,22.3274,1.908943634033203,22.6551,0.67053466796875,20.3584,1.0576962280273436,19.9056,1.9077752685546876,24.8462,0.6693663024902343,24.3408,1.0565278625488281,21.9071,1.068271942138672,20.4425,0.5100827026367187,20.1386,0.7002180480957031,20.0169,1.06191650390625,20.8114,0.5037272644042968,16.0194,0.6938626098632813,14.685899999999998,1.0594766235351563,19.0258,0.5012873840332032,22.2028,0.6914227294921875,20.8186,1.0584419250488282,22.729,0.500252685546875,21.2245,0.6903880310058593,22.3173,1.0572735595703124,21.5826,0.4990843200683594,19.169800000000002,0.6892196655273437,23.972099999999998,0.6430204772949218,20.7498,0.39259002685546873,20.0557,0.4838311767578125,20.5009,0.6366650390625,20.2455,0.3862345886230469,21.4308,0.4774757385253906,20.6674,0.6342251586914063,21.7664,0.3837947082519531,18.7976,0.4750358581542969,21.0643,0.6331904602050781,19.9091,0.382760009765625,19.8712,0.47400115966796874,23.4469,0.6320220947265625,21.3112,0.3815916442871094,24.6536,0.4728327941894531,25.4935,0.4303950500488281,19.007099999999998,0.3277557373046875,19.899900000000002,0.3601814270019531,19.3279,0.42403961181640626,18.0451,0.32140029907226564,21.171200000000002,0.35382598876953125,20.291999999999998,0.4215997314453125,21.4742,0.31896041870117187,21.7132,0.3513861083984375,21.746499999999997,0.4205650329589844,22.7301,0.3179257202148438,19.9407,0.3503514099121094,19.974700000000002,0.4193966674804688,24.1454,0.3167573547363281,21.224,0.34918304443359377,23.663899999999998,0.32408187866210936,15.662400000000002,0.2792572021484375,17.0042,0.29341873168945315,16.9957,0.3177264404296875,20.762,0.2729017639160156,18.4937,0.28706329345703124,21.0059,0.31528656005859373,22.067800000000002,0.2704618835449219,21.8991,0.2846234130859375,19.0689,0.31425186157226564,22.6902,0.26942718505859375,23.866100000000003,0.2835887145996094,23.4058,0.31308349609375,24.837899999999998,0.26825881958007813,24.0874,0.28242034912109376,24.8784
dblp.xml.00001.2,104.8576,0.03761810302734375,12.5532,0.2657573699951172,32.8313,0.2657573699951172,33.040000000000006,0.2657573699951172,29.2902,0.2599057769775391,42.5319,0.2599057769775391,39.0796,0.2599057769775391,39.1575,0.25625511169433596,60.902,0.25625511169433596,56.710499999999996,0.25625511169433596,56.62779999999999,0.2527332305908203,62.5283,0.2527332305908203,65.8799,0.2527332305908203,75.61330000000001,0.2495269012451172,96.8905,0.2495269012451172,95.17219999999999,0.2495269012451172,96.2598,0.26551353454589843,42.0094,0.26551353454589843,38.7365,0.26551353454589843,45.8441,0.25966194152832034,58.481399999999994,0.25966194152832034,60.590500000000006,0.25966194152832034,59.9508,0.2560112762451172,83.81349999999999,0.2560112762451172,81.2373,0.2560112762451172,88.9594,0.25248939514160157,112.04,0.25248939514160157,113.261,0.25248939514160157,115.445,0.24928306579589843,149.417,0.24928306579589843,147.356,0.24928306579589843,135.714,0.26541053771972656,61.6961,0.26541053771972656,60.231100000000005,0.26541053771972656,53.315,0.25955894470214846,89.1592,0.25955894470214846,76.54560000000001,0.25955894470214846,77.3303,0.25590827941894534,113.80999999999999,0.25590827941894534,121.43299999999999,0.25590827941894534,134.49,0.2523863983154297,201.518,0.2523863983154297,192.065,0.2523863983154297,184.625,0.24918006896972655,258.171,0.24918006896972655,258.479,0.24918006896972655,257.90799999999996,0.26534553527832033,90.9477,0.26534553527832033,90.20179999999999,0.26534553527832033,88.8452,0.2594939422607422,145.144,0.2594939422607422,139.13199999999998,0.2594939422607422,140.926,0.25584327697753906,209.29899999999998,0.25584327697753906,213.684,0.25584327697753906,240.823,0.2523213958740234,335.783,0.2523213958740234,337.209,0.2523213958740234,335.816,0.2491150665283203,460.53,0.2491150665283203,438.594,0.2491150665283203,442.119,0.26531288146972654,143.656,0.26531288146972654,142.929,0.26531288146972654,140.55200000000002,0.25946128845214844,230.458,0.25946128845214844,230.653,0.25946128845214844,233.345,0.2558106231689453,372.79499999999996,0.2558106231689453,367.264,0.2558106231689453,368.439,0.25228874206542967,571.808,0.25228874206542967,579.192,0.25228874206542967,571.241,0.24908241271972656,828.559,0.24908241271972656,795.453,0.24908241271972656,841.662,1.9655751037597655,22.3321,0.6737785339355469,23.6599,1.0638294982910157,16.5017,1.9597235107421875,20.8155,0.6679269409179688,24.1435,1.0579779052734375,23.660700000000002,1.9560728454589844,24.9345,0.6642762756347657,18.3054,1.0543272399902344,25.692700000000002,1.9525509643554688,27.5374,0.66075439453125,20.8586,1.0508053588867188,28.025299999999998,1.9493446350097656,31.866600000000002,0.6575480651855469,31.332300000000004,1.0475990295410156,27.1178,1.1162721252441405,21.2457,0.5247822570800781,23.244,0.7429962158203125,21.612000000000002,1.1104205322265626,23.6391,0.5189306640625,23.491999999999997,0.7371446228027344,17.1201,1.1067698669433594,24.213199999999997,0.5152799987792969,24.7414,0.7334939575195313,22.9824,1.1032479858398438,26.2884,0.5117581176757813,24.8887,0.7299720764160156,24.9475,1.1000416564941407,31.2888,0.5085517883300781,31.651,0.7267657470703125,30.8907,0.6916200256347657,22.075,0.4320870971679687,22.608900000000002,0.5305755615234375,23.7494,0.6857684326171875,21.4412,0.42623550415039063,23.5207,0.5247239685058593,22.0666,0.6821177673339843,23.3075,0.4225848388671875,24.8501,0.5210733032226562,24.404400000000003,0.6785958862304687,26.3822,0.41906295776367186,28.445700000000002,0.5175514221191406,26.5111,0.6753895568847657,31.5044,0.4158566284179688,31.356,0.5143450927734375,30.0691,0.47929428100585936,20.0846,0.37029190063476564,20.0731,0.40940658569335936,20.0716,0.47344268798828126,20.199,0.3644403076171875,21.7286,0.40355499267578127,20.8394,0.46979202270507814,22.3826,0.36078964233398436,22.4338,0.39990432739257814,24.204700000000003,0.4662701416015625,27.1307,0.35726776123046877,28.478399999999997,0.3963824462890625,23.4284,0.46306381225585935,26.2385,0.35406143188476563,24.9219,0.39317611694335936,29.8542,0.3731318664550781,16.3946,0.32770553588867185,20.101,0.34246871948242186,22.6614,0.3672802734375,21.4404,0.32185394287109376,20.7595,0.33661712646484376,23.9705,0.3636296081542969,24.7253,0.31820327758789063,22.4217,0.33296646118164064,22.3611,0.36010772705078126,27.733200000000004,0.314681396484375,27.9619,0.329444580078125,25.1197,0.3569013977050781,30.887500000000003,0.3114750671386719,28.543499999999998,0.32623825073242185,30.056699999999996
dblp.xml.0001.1,104.8576,0.0723236083984375,11.0143,0.2965904998779297,20.4086,0.29254783630371095,17.3402,0.29456871032714843,16.312199999999997,0.2598775482177734,29.5346,0.2558348846435547,29.386000000000003,0.2578557586669922,26.0492,0.24179817199707032,36.7535,0.23775550842285156,36.665,0.23977638244628907,36.7872,0.23387977600097656,33.577600000000004,0.2298371124267578,34.1325,0.2318579864501953,33.4629,0.23084800720214843,52.2263,0.2268053436279297,51.9534,0.22882621765136718,51.924400000000006,0.2875737762451172,21.9895,0.2859282684326172,21.2841,0.28703453063964846,24.494699999999998,0.25086082458496095,33.4702,0.24921531677246095,41.8375,0.2503215789794922,42.6906,0.23278144836425782,55.7495,0.23113594055175782,56.177200000000006,0.23224220275878907,44.5265,0.22486305236816406,69.8445,0.22321754455566406,68.28309999999999,0.2243238067626953,69.5813,0.22183128356933593,80.161,0.22018577575683593,79.9886,0.22129203796386718,80.7182,0.2830498504638672,34.0247,0.28244041442871093,27.088099999999997,0.2830428314208984,34.5548,0.24633689880371093,68.22409999999999,0.2457274627685547,68.3072,0.2463298797607422,67.5018,0.2282575225830078,91.50319999999999,0.22764808654785157,91.35799999999999,0.22825050354003906,90.95,0.22033912658691407,110.99000000000001,0.2197296905517578,112.204,0.2203321075439453,109.798,0.21730735778808594,131.41899999999998,0.21669792175292968,124.12,0.2173003387451172,131.361,0.28079917907714846,52.1793,0.2806151580810547,51.423300000000005,0.28079917907714846,40.5466,0.24408622741699218,107.793,0.24390220642089844,109.96999999999998,0.24408622741699218,112.446,0.22600685119628905,154.264,0.2258228302001953,154.34300000000002,0.22600685119628905,155.771,0.21808845520019532,184.99699999999999,0.21790443420410155,187.657,0.21808845520019532,187.41,0.2150566864013672,224.29199999999997,0.21487266540527344,235.493,0.2150566864013672,232.239,0.2796794891357422,86.1701,0.2796587371826172,86.0463,0.2796794891357422,85.9922,0.24296653747558594,193.805,0.24294578552246093,192.9,0.24296653747558594,192.578,0.2248871612548828,277.849,0.2248664093017578,279.511,0.2248871612548828,279.539,0.21696876525878905,358.3,0.21694801330566407,340.321,0.21696876525878905,358.916,0.21393699645996095,411.719,0.21391624450683594,433.136,0.21393699645996095,411.09099999999995,1.9809703063964843,15.6085,0.9900285339355469,15.1034,1.1785836791992188,10.624400000000001,1.9442573547363282,16.8892,0.9533155822753906,13.508999999999999,1.1418707275390625,16.9791,1.926177978515625,17.7095,0.9352362060546875,11.9462,1.1237913513183593,17.2655,1.9182595825195312,18.7664,0.9273178100585937,19.0083,1.1158729553222657,17.951900000000002,1.915227813720703,20.4085,0.9242860412597657,20.335900000000002,1.1128411865234376,14.159099999999999,1.1305976867675782,16.538800000000002,0.6798480224609375,15.4755,0.7653109741210937,16.2764,1.093884735107422,16.849800000000002,0.6431350708007812,15.4619,0.7285980224609375,16.7244,1.0758053588867187,17.4259,0.6250556945800781,14.6561,0.7105186462402344,16.5127,1.067886962890625,19.4303,0.6171372985839844,14.3281,0.7026002502441406,14.6012,1.064855194091797,19.2284,0.6141055297851562,15.9132,0.6995684814453125,20.3106,0.7054116821289063,16.372,0.4962934875488281,15.393200000000002,0.5398760986328125,15.3112,0.66869873046875,16.2457,0.45958053588867187,17.4754,0.5031631469726563,14.056799999999999,0.6506193542480468,16.0075,0.44150115966796877,15.0361,0.48508377075195314,17.729,0.6427009582519532,19.5317,0.433582763671875,17.1234,0.47716537475585935,20.1097,0.639669189453125,21.9741,0.4305509948730469,18.3843,0.47413360595703125,21.6193,0.49281890869140627,13.261000000000001,0.396881103515625,15.959000000000001,0.42061630249023435,13.2577,0.45610595703125,11.9208,0.36016815185546874,14.538,0.38390335083007815,17.5288,0.43802658081054685,15.995899999999999,0.34208877563476564,15.9478,0.365823974609375,18.0932,0.4301081848144531,20.912300000000002,0.33417037963867186,21.354400000000002,0.35790557861328126,14.335600000000001,0.427076416015625,23.0654,0.33113861083984375,17.424400000000002,0.3548738098144531,19.8707,0.38652374267578127,15.944600000000001,0.34271041870117186,16.927400000000002,0.3554879760742187,15.7787,0.349810791015625,18.2878,0.3059974670410156,15.9938,0.3187750244140625,18.019199999999998,0.33173141479492185,20.223,0.2879180908203125,20.7485,0.30069564819335937,14.971100000000002,0.3238130187988281,21.9887,0.27999969482421877,22.9475,0.29277725219726564,22.6851,0.32078125,25.779999999999998,0.2769679260253906,21.6801,0.2897454833984375,22.794
dblp.xml.0001.2,104.8576,0.07235984802246094,13.108600000000001,0.5295471954345703,21.986,0.5289081573486328,22.0695,0.5295349884033204,18.308,0.5110573577880859,32.257999999999996,0.5104183197021485,35.4158,0.511045150756836,35.4512,0.4892993927001953,53.2436,0.48866035461425783,52.357699999999994,0.4892871856689453,53.2235,0.4672815704345703,59.2384,0.4666425323486328,73.3586,0.4672693634033203,73.49,0.4456742095947266,94.9277,0.4450351715087891,96.7297,0.44566200256347654,88.4624,0.5272217559814453,26.9459,0.5270298004150391,24.2419,0.5272217559814453,32.6098,0.5087319183349609,39.9681,0.5085399627685547,44.4593,0.5087319183349609,51.2969,0.4869739532470703,79.7967,0.48678199768066405,80.5616,0.4869739532470703,81.46520000000001,0.46495613098144534,110.443,0.46476417541503906,112.04799999999999,0.46495613098144534,112.00300000000001,0.44334877014160157,152.24200000000002,0.4431568145751953,140.083,0.44334877014160157,152.88,0.5260504913330079,40.0252,0.5260279083251953,37.5974,0.5260504913330079,43.1988,0.5075606536865235,81.69380000000001,0.5075380706787109,66.49380000000001,0.5075606536865235,82.5054,0.4858026885986328,119.452,0.4857801055908203,131.892,0.4858026885986328,118.235,0.4637848663330078,193.349,0.4637622833251953,191.09199999999998,0.4637848663330078,195.829,0.44217750549316404,261.313,0.44215492248535154,256.338,0.44217750549316404,260.907,0.5254642486572265,70.4062,0.5255039215087891,67.1527,0.5254642486572265,71.9492,0.5069744110107421,130.494,0.5070140838623047,124.386,0.5069744110107421,117.93,0.48521644592285157,226.11599999999999,0.48525611877441405,226.28499999999997,0.48521644592285157,228.24800000000002,0.4631986236572266,355.09,0.46323829650878906,352.538,0.4631986236572266,353.429,0.4415912628173828,503.25300000000004,0.4416309356689453,495.868,0.4415912628173828,482.028,0.525179214477539,114.404,0.525179214477539,119.882,0.525179214477539,97.7953,0.5066893768310546,225.208,0.5066893768310546,235.508,0.5066893768310546,223.23499999999999,0.48493141174316406,408.384,0.48493141174316406,407.641,0.48493141174316406,407.415,0.4629135894775391,631.424,0.4629135894775391,658.096,0.4629135894775391,627.698,0.4413062286376953,939.635,0.4413062286376953,904.964,0.4413062286376953,947.1859999999999,2.2257034301757814,18.4454,1.1986326599121093,18.3858,1.4251441955566406,12.8025,2.207213592529297,18.5141,1.180142822265625,16.2871,1.4066543579101562,18.9181,2.185455627441406,18.0872,1.1583848571777344,15.240200000000002,1.3848963928222657,20.7745,2.163437805175781,20.825,1.1363670349121093,21.070800000000002,1.3628785705566406,23.1864,2.1418304443359375,24.046400000000002,1.1147596740722656,27.172200000000004,1.341271209716797,19.4436,1.376136474609375,18.4005,0.9217860412597656,18.6901,1.0132977294921874,16.8284,1.3576466369628906,19.3511,0.9032962036132812,16.2345,0.9948078918457032,17.0568,1.335888671875,19.3547,0.8815382385253906,18.4374,0.9730499267578125,18.878700000000002,1.313870849609375,24.712600000000002,0.8595204162597656,17.1038,0.9510321044921874,16.8637,1.2922634887695312,24.0825,0.8379130554199219,19.606299999999997,0.9294247436523437,26.2397,0.9513540649414063,17.474,0.7439689636230469,19.4147,0.7863937377929687,18.0545,0.9328642272949219,16.3797,0.7254791259765625,17.9985,0.7679039001464844,16.3493,0.9111062622070313,21.8042,0.7037211608886719,18.3053,0.7461459350585937,18.519099999999998,0.8890884399414063,23.136000000000003,0.6817033386230469,24.8419,0.7241281127929687,23.318,0.8674810791015625,25.1494,0.6600959777832032,23.4749,0.702520751953125,26.4735,0.7389666748046875,18.5032,0.6435710144042969,16.4485,0.6668974304199219,17.6521,0.7204768371582031,13.620299999999999,0.6250811767578125,16.5407,0.6484075927734375,16.520599999999998,0.6987188720703125,20.866699999999998,0.6033232116699219,21.3045,0.6266496276855469,18.6863,0.6767010498046875,23.603199999999998,0.5813053894042969,24.7916,0.6046318054199219,17.5211,0.6550936889648438,20.6213,0.5596980285644532,20.5826,0.5830244445800781,24.1811,0.6327694702148438,15.4845,0.5894296264648438,15.8796,0.6017337036132813,18.4909,0.6142796325683594,16.9963,0.5709397888183594,16.561500000000002,0.5832438659667969,16.9381,0.5925216674804688,20.927200000000003,0.5491818237304688,20.5519,0.5614859008789063,17.9513,0.5705038452148438,22.6129,0.5271640014648438,24.2809,0.5394680786132813,24.7246,0.548896484375,28.8191,0.505556640625,24.0095,0.5178607177734375,24.0351
dna.001.1,104.8576,0.3395639801025391,13.866100000000001,0.2707082366943359,12.944700000000001,0.26877464294433595,10.6433,0.2690813446044922,11.0159,0.23795997619628906,19.5504,0.23602638244628907,22.8106,0.23633308410644532,24.7853,0.22645530700683594,32.3961,0.22452171325683593,31.375500000000002,0.22482841491699218,31.198700000000002,0.22029747009277345,38.3865,0.21836387634277343,38.026900000000005,0.2186705780029297,39.4274,0.21874336242675782,34.8621,0.2168097686767578,44.213,0.21711647033691406,44.5383,0.2649028778076172,14.7938,0.2639357757568359,14.780999999999999,0.26420280456542966,18.1894,0.23215461730957032,37.2797,0.23118751525878906,28.3174,0.2314545440673828,36.9355,0.22064994812011718,49.546,0.21968284606933594,49.9623,0.2199498748779297,50.06230000000001,0.2144921112060547,62.1777,0.21352500915527345,61.49679999999999,0.2137920379638672,62.205799999999996,0.21293800354003906,73.5801,0.21197090148925782,77.6983,0.21223793029785157,72.8112,0.26200035095214846,20.3147,0.2615929412841797,21.5672,0.26172599792480467,25.0132,0.22925209045410155,61.488299999999995,0.22884468078613282,60.9499,0.2289777374267578,48.1574,0.21774742126464844,84.8796,0.21734001159667968,67.9396,0.2174730682373047,84.21340000000001,0.21158958435058595,101.633,0.21118217468261719,102.95700000000001,0.21131523132324218,101.733,0.21003547668457032,119.29,0.20962806701660155,118.32800000000002,0.20976112365722657,119.622,0.2605492401123047,34.7688,0.26037376403808593,43.6033,0.2604598236083984,43.613099999999996,0.22780097961425783,100.823,0.22762550354003908,101.68299999999999,0.22771156311035157,103.214,0.21629631042480468,138.166,0.21612083435058593,143.157,0.21620689392089842,137.907,0.2101384735107422,172.475,0.20996299743652344,174.50900000000001,0.21004905700683593,173.85399999999998,0.20858436584472656,201.24399999999997,0.2084088897705078,218.756,0.2084949493408203,211.165,0.2598238372802734,74.5694,0.25974632263183595,74.0102,0.2598021697998047,76.5772,0.22707557678222656,181.832,0.22699806213378906,182.427,0.2270539093017578,179.336,0.21557090759277345,258.093,0.21549339294433595,258.698,0.2155492401123047,258.659,0.20941307067871093,346.029,0.20933555603027343,310.928,0.20939140319824218,326.875,0.20785896301269532,364.59999999999997,0.20778144836425783,387.39,0.20783729553222657,388.22700000000003,0.40188247680664063,9.69999,0.35039199829101564,11.6036,0.3573350524902344,7.57081,0.3691342163085938,10.3161,0.31764373779296873,10.6238,0.3245867919921875,12.9325,0.35762954711914063,11.8359,0.30613906860351564,9.66305,0.3130821228027344,11.7468,0.3514717102050781,16.1782,0.2999812316894531,16.469900000000003,0.3069242858886719,16.200200000000002,0.3499176025390625,17.2704,0.2984271240234375,18.074,0.3053701782226563,18.0721,0.33057083129882814,12.535599999999999,0.3067594909667969,12.681999999999999,0.3107133483886719,12.6082,0.29782257080078123,14.677999999999999,0.27401123046875,11.644300000000001,0.277965087890625,9.23894,0.28631790161132814,12.848200000000002,0.2625065612792969,11.6583,0.2664604187011719,16.121299999999998,0.2801600646972656,15.2812,0.25634872436523437,12.5682,0.26030258178710936,12.373000000000001,0.27860595703125,16.1944,0.25479461669921877,13.8099,0.25874847412109375,16.8336,0.2949107360839844,10.1188,0.2839839172363281,13.0214,0.28593490600585936,12.2557,0.2621624755859375,16.0609,0.25123565673828124,13.145499999999998,0.2531866455078125,13.0967,0.2506578063964844,18.2976,0.23973098754882813,13.608999999999998,0.2416819763183594,18.4114,0.24449996948242186,21.238799999999998,0.23357315063476564,21.681800000000003,0.23552413940429687,18.2999,0.24294586181640626,24.6101,0.23201904296875,23.994699999999998,0.23397003173828124,24.590300000000003,0.27708343505859373,13.8265,0.2718426513671875,11.3579,0.273060302734375,11.4417,0.24433517456054688,13.8593,0.23909439086914064,14.7633,0.24031204223632813,16.8403,0.23283050537109376,24.4067,0.2275897216796875,21.198700000000002,0.228807373046875,21.2117,0.22667266845703124,28.2814,0.221431884765625,28.6723,0.2226495361328125,29.197899999999997,0.22511856079101564,24.833199999999998,0.21987777709960937,24.299100000000003,0.22109542846679686,24.1784,0.268184814453125,11.4507,0.26584442138671877,14.2162,0.266453857421875,16.2378,0.23543655395507812,27.603699999999996,0.23309616088867188,20.138,0.2337055969238281,24.288899999999998,0.223931884765625,35.7198,0.22159149169921874,35.5026,0.222200927734375,27.434900000000003,0.2177740478515625,43.9946,0.21543365478515625,40.2288,0.2160430908203125,39.6997,0.21621994018554688,46.2273,0.21387954711914062,37.076100000000004,0.21448898315429688,49.621900000000004
einstein.de.txt,92.758441,0.027235817816299867,9.96977,0.22167470451557073,20.5817,0.221466335338689,17.5774,0.22167470451557073,17.7062,0.2067835529922285,22.3586,0.20657518381534679,27.670499999999997,0.2067835529922285,30.485200000000003,0.19668903232213658,37.8017,0.1964806631452549,37.8247,0.19668903232213658,38.0981,0.18857315637721855,39.0644,0.18836478720033684,49.2765,0.18857315637721855,48.8373,0.1809209363490704,61.467099999999995,0.18071256717218867,60.3529,0.1809209363490704,59.426,0.21953754052420954,30.1467,0.21951063192189701,30.6938,0.21953754052420954,30.4664,0.20464638900086732,30.575799999999997,0.2046194803985548,30.339,0.20464638900086732,40.9506,0.19455186833077542,53.3297,0.19452495972846287,45.3141,0.19455186833077542,53.5339,0.18643599238585737,70.7018,0.18640908378354484,71.2399,0.18643599238585737,71.7032,0.1787837723577092,86.9507,0.17875686375539668,88.7766,0.1787837723577092,83.9488,0.21845947152130338,30.1614,0.21847672062534987,39.9674,0.21845947152130338,31.8312,0.20356831999796116,58.3005,0.20358556910200765,58.74700000000001,0.20356831999796116,45.785,0.19347379932786926,80.0841,0.19349104843191575,80.2878,0.19347379932786926,80.32629999999999,0.1853579233829512,108.029,0.1853751724869977,102.373,0.1853579233829512,104.06400000000001,0.17770570335480304,133.10299999999998,0.17772295245884953,129.434,0.17770570335480304,133.768,0.21791715969008146,59.4186,0.21791715969008146,58.2958,0.21791715969008146,59.3307,0.20302600816673924,89.9503,0.20302600816673924,90.53219999999999,0.20302600816673924,91.6617,0.19293148749664735,102.982,0.19293148749664735,123.956,0.19293148749664735,127.126,0.1848156115517293,148.756,0.1848156115517293,172.643,0.1848156115517293,173.699,0.17716339152358113,203.08,0.17716339152358113,223.393,0.17716339152358113,222.768,0.2176573881831412,93.2031,0.2176573881831412,89.94250000000001,0.2176573881831412,89.2744,0.20276623665979898,147.029,0.20276623665979898,146.678,0.20276623665979898,147.642,0.19267171598970706,200.36100000000002,0.19267171598970706,210.703,0.19267171598970706,208.98,0.18455584004478903,301.299,0.18455584004478903,312.64599999999996,0.18455584004478903,295.95500000000004,0.17690362001664087,419.618,0.17690362001664087,397.75,0.17690362001664087,389.887,2.246561776517999,16.3039,0.8506469831678176,16.2515,1.2980920194637597,13.569700000000001,2.2316706249946567,16.7875,0.8357558316444753,20.2664,1.2832008679404174,16.7739,2.2215761043245648,17.8666,0.8256613109743834,14.727100000000002,1.2731063472703255,20.7945,2.2134602283796467,21.8485,0.8175454350294654,21.7558,1.2649904713254074,22.6752,2.205808008351499,23.4428,0.8098932150013173,25.201099999999997,1.2573382512972593,23.197799999999997,1.2332493600232026,16.3579,0.6260890046653544,19.3445,0.808118454685973,19.6308,1.2183582084998603,18.9634,0.6111978531420121,16.753999999999998,0.7932273031626308,20.3608,1.2082636878297686,17.8533,0.6011033324719203,21.288,0.7831327824925389,19.3768,1.2001478118848505,19.6968,0.5929874565270022,22.142400000000002,0.7750169065476208,16.6528,1.1924955918567024,17.7915,0.5853352364988541,17.8216,0.7673646865194726,24.5464,0.7265786625284054,17.3773,0.46760061437427564,18.3061,0.5350120103894372,19.4035,0.7116875110050631,18.0838,0.45270946285093344,19.978,0.520120858866095,16.8936,0.7015929903349712,19.0285,0.4426149421808415,15.0693,0.5100263381960031,20.283,0.6934771143900532,23.5177,0.4344990662359235,23.2765,0.501910462251085,23.450599999999998,0.6858248943619051,23.9262,0.4268468462077753,24.6201,0.4942582422229369,22.1341,0.4732300319708909,17.8432,0.3598958287796148,16.3219,0.38933953191386644,16.2498,0.4583388804475487,13.8205,0.34500467725627254,19.9067,0.37444838039052425,20.4676,0.4482443597774568,18.7984,0.3349101565861807,18.047,0.3643538597204323,21.1991,0.4401284838325388,22.588900000000002,0.3267942806412626,23.3853,0.3562379837755143,18.887,0.4324762638043906,18.3055,0.31914206061311445,25.231399999999997,0.3485857637473661,18.218,0.34661919339502484,13.520499999999998,0.2954267849327049,16.4386,0.3103267334991109,16.3471,0.3317280418716826,19.1559,0.2805356334093627,13.908999999999999,0.29543558197576864,19.7908,0.3216335212015907,20.5982,0.2704411127392708,20.0831,0.28534106130567677,21.3983,0.31351764525667264,23.1996,0.26232523679435277,23.3918,0.2772251853607587,23.5625,0.3058654252285245,25.9806,0.2546730167662046,18.6251,0.26957296533261055,25.436500000000002
einstein.en.txt,467.626544,0.017902662086692837,14.507800000000001,0.10279620055101064,26.3139,0.10209677062301237,18.8506,0.10243988202688512,19.3204,0.09397904495344472,33.8717,0.09327961502544646,30.158,0.09362272642931921,33.378600000000006,0.08713317180728732,38.6618,0.08643374187928904,37.8754,0.08677685328316179,35.0248,0.08214259111860853,49.8896,0.08144316119061026,49.678,0.081786272594483,50.1389,0.07751325596264698,61.582800000000006,0.0768138260346487,60.8972,0.07715693743852145,62.86429999999999,0.1003773814858551,31.142799999999998,0.10011713962926792,30.6319,0.10029033766740153,31.002000000000002,0.09156022588828919,33.3258,0.09129998403170202,44.8696,0.09147318206983562,44.2463,0.08471435274213177,55.348699999999994,0.0844541108855446,57.4023,0.0846273089236782,56.112399999999994,0.07972377205345298,71.2173,0.07946353019686582,72.2478,0.07963672823499943,70.4756,0.07509443689749143,89.1394,0.07483419504090426,88.1891,0.07500739307903788,86.60799999999999,0.09917067496493527,38.553,0.09909444319311352,38.2291,0.09917040124223572,29.605900000000002,0.09035324564466982,63.857299999999995,0.09027728759554761,64.5964,0.09035324564466982,50.1032,0.08350737249851241,84.9281,0.0834314144493902,83.5976,0.08350737249851241,82.4895,0.07851679180983362,106.46100000000001,0.07844083376071141,105.79,0.07851679180983362,105.26899999999999,0.07388745665387207,131.927,0.07381149860474986,136.724,0.07388745665387207,138.601,0.0985666373977265,56.111900000000006,0.09854063374127026,55.4397,0.09856691112042605,55.7558,0.0897494818001606,97.58970000000001,0.08972320442100482,97.8051,0.0897494818001606,100.18400000000001,0.08290360865400319,138.075,0.0828773312748474,137.232,0.08290360865400319,136.388,0.0779130279653244,178.448,0.0778867505861686,172.899,0.0779130279653244,170.72799999999998,0.07328369280936285,238.20199999999997,0.07325741543020706,234.54899999999998,0.07328369280936285,235.36800000000002,0.09826581615093262,86.1026,0.09826622673498192,87.2112,0.09826581615093262,85.0827,0.08944838683066716,167.539,0.08944879741471648,166.412,0.08944838683066716,165.69,0.08260251368450974,231.80999999999997,0.08260292426855906,238.965,0.08260251368450974,240.022,0.07761193299583097,316.346,0.07761234357988027,301.024,0.07761193299583097,319.537,0.07298259783986942,405.168,0.07298300842391872,420.833,0.07298259783986942,419.87699999999995,2.448623190218218,21.715300000000003,0.6879792863084351,19.389,1.1679423570104266,15.514700000000001,2.439805760897953,22.6011,0.6791618569881696,19.078,1.1591249276901612,20.014699999999998,2.4329598877517955,22.9981,0.6723159838420122,22.7661,1.1522790545440038,21.695600000000002,2.4279693070631168,23.6082,0.6673254031533334,24.141299999999998,1.147288473855325,24.1613,2.423339971907155,26.6566,0.6626960679973718,27.472600000000003,1.1426591386993634,24.7857,1.273604725055984,19.8205,0.4712888325689228,20.0777,0.6973702673302481,20.424999999999997,1.2647873641663934,22.1798,0.4624714032486573,18.252399999999998,0.6885531117326822,20.072100000000002,1.257941491020236,21.4788,0.4556255301024999,18.5725,0.6817072385865247,20.1473,1.2529509103315573,23.2914,0.45063494941382115,18.509800000000002,0.676716657897846,25.479499999999998,1.2483215751755956,28.2909,0.44600561425785956,20.1681,0.6720873227418844,28.2266,0.6860847488589099,21.9657,0.33355824215145496,21.9172,0.42281589558354926,20.22,0.6772673195386445,22.2289,0.3247408128311895,22.2084,0.41399873998598336,22.1848,0.6704214463924871,23.5002,0.3178949396850321,23.343,0.40715286683982593,23.683,0.6654308657038083,25.0631,0.31290435899635327,23.5901,0.40216228615114713,23.7636,0.6608015305478467,28.0441,0.30827502384039174,28.075,0.3975329509951856,27.587600000000002,0.3923276006333806,21.8199,0.23801259665020214,16.737199999999998,0.2724957717541372,18.5654,0.3835104450358147,15.6389,0.2291951673299367,22.5702,0.2636786161565713,20.9201,0.3766645718896573,23.1176,0.22234929418377927,17.9472,0.25683274301041387,22.289900000000003,0.37167399120097855,21.991,0.21735871349510047,23.2743,0.2518421623217351,25.3843,0.36704465604501696,22.176499999999997,0.21272937833913894,22.2182,0.24721282716577356,28.2367,0.2454625073635683,16.913600000000002,0.17665368456928313,17.7771,0.19142745669287756,19.741,0.2366453517660024,22.0253,0.16783625524901769,15.7085,0.18261030109531165,20.6865,0.22979947861984498,23.069,0.16099038210286026,24.302,0.17576442794915423,21.9684,0.2248088979311662,22.4384,0.1559998014141815,23.2074,0.17077384726047545,23.5368,0.22017956277520465,26.5663,0.15137046625821993,20.5644,0.1661445121045139,25.593
english.001.2,104.8576,0.3892095184326172,8.65507,2.24289306640625,19.7014,2.2269491577148437,14.708499999999999,2.23328857421875,14.745,2.1302809143066406,33.1244,2.1143370056152344,34.0824,2.120677947998047,33.9679,2.01405029296875,51.7513,1.9981063842773437,51.232,2.004447326660156,50.088100000000004,1.8952777099609375,67.7903,1.8793338012695313,74.16669999999999,1.8856747436523438,74.0755,1.7788215637207032,98.4579,1.7628776550292968,97.179,1.7692185974121093,97.8444,2.218653564453125,26.080599999999997,2.211851806640625,26.036700000000003,2.21530517578125,27.091700000000003,2.106042938232422,39.6399,2.099241180419922,50.6009,2.1026933288574217,51.0802,1.9898123168945312,83.5438,1.9830105590820313,94.261,1.9864627075195314,83.8239,1.8710397338867188,119.295,1.8642379760742187,119.38,1.8676901245117188,118.86300000000001,1.7545835876464844,165.119,1.7477818298339844,161.56,1.7512339782714843,179.75799999999998,2.20653564453125,36.8978,2.2037789916992185,37.3463,2.2055892944335938,37.1762,2.093925018310547,84.9083,2.0911683654785156,84.95230000000001,2.092978668212891,74.13300000000001,1.9776943969726561,137.689,1.974937744140625,135.267,1.976748046875,136.387,1.8589218139648438,231.71200000000002,1.8561651611328125,203.168,1.8579754638671875,211.13,1.7424656677246093,285.672,1.7397090148925782,282.178,1.7415193176269532,285.294,2.2004779052734373,55.639,2.1994500732421876,57.7442,2.2003768920898437,57.041,2.0878672790527344,132.607,2.086839447021484,137.15,2.0877647399902344,141.999,1.9716366577148436,267.51800000000003,1.9706088256835939,235.34799999999998,1.9715341186523438,245.73499999999999,1.8528640747070313,368.692,1.8518362426757813,386.793,1.8527615356445313,389.296,1.7364079284667968,531.759,1.7353800964355468,534.6,1.7363053894042968,532.964,2.1974392700195313,93.39349999999999,2.197112731933594,93.7258,2.197438049316406,93.1527,2.084827423095703,242.45700000000002,2.0845008850097657,243.662,2.084827423095703,241.73499999999999,1.9685968017578126,467.88100000000003,1.968270263671875,449.911,1.9685968017578126,436.536,1.84982421875,720.0300000000001,1.8494976806640624,730.9879999999999,1.84982421875,693.64,1.7333680725097655,1029.12,1.7330415344238281,1030.18,1.7333680725097655,1019.6099999999999,4.006680679321289,12.696399999999999,2.8694264984130857,12.776499999999999,3.0570804595947267,14.635600000000002,3.894070053100586,15.7944,2.7568158721923828,14.0612,2.944468307495117,13.933699999999998,3.777839431762695,16.0918,2.640585250854492,17.9764,2.8282376861572267,17.6782,3.659066848754883,18.603,2.52181266784668,20.7301,2.709465103149414,21.282799999999998,3.5426107025146485,24.8261,2.4053565216064454,26.271299999999997,2.5930089569091797,25.672800000000002,3.1015445709228517,15.3994,2.5700614166259768,15.415799999999999,2.6712175750732423,17.5011,2.988932418823242,14.4003,2.4574495697021486,11.8613,2.558605422973633,15.8494,2.8727017974853517,18.52,2.341218948364258,19.9997,2.4423748016357423,19.3249,2.753929214477539,21.0411,2.2224463653564452,16.6695,2.3236022186279297,20.5623,2.6374730682373047,26.4784,2.1059902191162108,22.8094,2.2071460723876952,30.402800000000003,2.6489795684814452,13.857,2.4005912017822264,15.5723,2.4507999420166016,15.726299999999998,2.536367416381836,18.4891,2.287979965209961,18.229799999999997,2.3381880950927734,18.0375,2.420136795043945,21.453,2.1717493438720705,21.1219,2.2219574737548826,20.2364,2.3013642120361326,26.1934,2.052976760864258,26.2659,2.1031848907470705,25.7689,2.1849080657958986,32.2215,1.9365206146240235,31.445,1.986728744506836,30.712699999999998,2.4226981353759767,16.072400000000002,2.308807144165039,11.3157,2.337289962768555,14.4877,2.3100859832763674,20.1753,2.196196517944336,19.9844,2.2246793365478514,24.523400000000002,2.1938553619384766,25.228,2.079965896606445,18.5404,2.108448715209961,24.9642,2.075082778930664,31.8365,1.9611933135986328,32.059599999999996,1.9896761322021483,31.9332,1.9586266326904296,33.099000000000004,1.8447371673583985,39.9743,1.873219985961914,32.5097,2.3095561981201174,17.4215,2.2575543975830077,17.3907,2.27309196472168,14.9625,2.196945571899414,24.787799999999997,2.1449422454833984,24.371100000000002,2.16047981262207,25.299500000000002,2.0807149505615232,32.5141,2.0287116241455077,30.164800000000003,2.04424919128418,32.607,1.9619423675537109,43.581199999999995,1.9099390411376953,43.9907,1.9254766082763672,44.1251,1.8454862213134766,61.6509,1.793482894897461,59.3999,1.8090204620361328,59.010600000000004
fib41,267.914296,0.000298901556190193,8.76375,5.153886972869861e-05,6.47619,5.153886972869861e-05,5.30112,5.153886972869861e-05,5.27294,5.649567875243208e-05,6.91242,5.649567875243208e-05,6.96466,5.649567875243208e-05,10.1214,5.63762375711373e-05,11.360199999999999,5.63762375711373e-05,10.747,5.63762375711373e-05,7.763000000000001,5.548042871142643e-05,12.686300000000001,5.548042871142643e-05,9.55987,5.548042871142643e-05,12.8403,5.4226296307831216e-05,15.5448,5.4226296307831216e-05,15.35,5.4226296307831216e-05,15.2256,5.153886972869861e-05,6.55993,5.153886972869861e-05,6.445430000000001,5.153886972869861e-05,9.59809,5.649567875243208e-05,10.1464,5.649567875243208e-05,6.92497,5.649567875243208e-05,6.92802,5.63762375711373e-05,10.8739,5.63762375711373e-05,11.1235,5.63762375711373e-05,10.7442,5.548042871142643e-05,12.8839,5.548042871142643e-05,13.0242,5.548042871142643e-05,12.8169,5.4226296307831216e-05,15.958,5.4226296307831216e-05,15.1038,5.4226296307831216e-05,15.438699999999999,5.153886972869861e-05,9.68413,5.153886972869861e-05,9.84097,5.153886972869861e-05,9.09768,5.649567875243208e-05,9.828050000000001,5.649567875243208e-05,10.3341,5.649567875243208e-05,5.64735,5.63762375711373e-05,11.2012,5.63762375711373e-05,10.6915,5.63762375711373e-05,11.2366,5.548042871142643e-05,12.7786,5.548042871142643e-05,13.0602,5.548042871142643e-05,12.8751,5.4226296307831216e-05,15.3193,5.4226296307831216e-05,15.6914,5.4226296307831216e-05,15.511800000000001,5.153886972869861e-05,5.96568,5.153886972869861e-05,9.66599,5.153886972869861e-05,9.64715,5.649567875243208e-05,10.2905,5.649567875243208e-05,10.0529,5.649567875243208e-05,10.1542,5.63762375711373e-05,10.8129,5.63762375711373e-05,10.9435,5.63762375711373e-05,11.4871,5.548042871142643e-05,12.8583,5.548042871142643e-05,12.773200000000001,5.548042871142643e-05,12.732199999999999,5.4226296307831216e-05,15.405199999999999,5.4226296307831216e-05,15.3056,5.4226296307831216e-05,15.5247,5.153886972869861e-05,9.63419,5.153886972869861e-05,9.67344,5.153886972869861e-05,9.93571,5.649567875243208e-05,10.0831,5.649567875243208e-05,10.7753,5.649567875243208e-05,10.6464,5.63762375711373e-05,11.4121,5.63762375711373e-05,11.738800000000001,5.63762375711373e-05,11.307300000000001,5.548042871142643e-05,12.8803,5.548042871142643e-05,12.839,5.548042871142643e-05,13.500599999999999,5.4226296307831216e-05,15.353800000000001,5.4226296307831216e-05,15.384300000000001,5.4226296307831216e-05,15.468000000000002,0.07066119383192601,6.4206,0.0370135978111448,6.25849,0.036034657889252766,8.82474,0.07066615064094975,6.46555,0.03701855462016854,6.46765,0.0360396146982765,6.56881,0.07066603119976846,6.93042,0.03701843517898724,9.99989,0.036039495257095204,10.249600000000001,0.07066513539090874,8.27143,0.03701753937012753,7.95467,0.03603859944823549,8.31882,0.07066388125850515,12.7056,0.037016285237723934,9.70022,0.036037345315831894,12.7094,0.03537647725972787,6.296390000000001,0.01855133553604769,8.91865,0.01810677545926851,9.35748,0.0353814340687516,9.26304,0.018556292345071425,5.73056,0.018111732268292245,6.44598,0.035381314627570305,6.9401,0.018556172903890132,9.36363,0.018111612827110952,9.76814,0.03538041881871059,7.9344399999999995,0.01855527709503042,11.472100000000001,0.01811071701825124,11.6899,0.035379164686306995,13.0537,0.018554022962626825,7.7904100000000005,0.018109462885847645,9.680819999999999,0.01773417869421944,6.26531,0.009320204398499139,9.38008,0.009119065449198724,6.2641,0.017739135503243172,6.44743,0.00932516120752287,6.44929,0.009124022258222458,9.45548,0.017739016062061876,6.932,0.009325041766341576,6.94086,0.009123902817041164,6.928850000000001,0.017738120253202167,10.9272,0.009324145957481865,11.4202,0.009123007008181453,8.52401,0.01773686612079857,9.571069999999999,0.009322891825078271,13.2518,0.009121752875777857,13.355,0.008912969690874578,6.250179999999999,0.004704997153268746,5.13493,0.0046013222079048744,6.361020000000001,0.008917926499898312,6.44146,0.004709953962292479,9.67879,0.004606279016928607,9.70558,0.008917807058717015,10.2583,0.004709834521111184,5.6374,0.004606159575747313,8.297559999999999,0.008916911249857305,7.97588,0.004708938712251473,7.94192,0.004605263766887602,8.06653,0.00891565711745371,13.1319,0.004707684579847878,12.2642,0.004604009634484007,7.78963,0.004502604071564736,6.247719999999999,0.0023999017954607392,5.14458,0.002365980499973021,6.2506699999999995,0.00450756088058847,8.56964,0.002404858604484473,6.45588,0.002370937308996755,9.248090000000001,0.004507441439407176,6.934410000000001,0.002404739163303178,6.929780000000001,0.00237081786781546,10.2295,0.004506545630547465,11.1162,0.0024038433544434673,10.8363,0.002369922058955749,11.0253,0.004505291498143869,13.334499999999998,0.002402589222039872,9.55832,0.0023686679265521537,12.1173
influenza,154.808555,0.4526182936078694,11.437999999999999,0.5306386329876924,13.636899999999999,0.5255970511448802,16.4883,0.5263994874185086,11.4462,0.44834033881396285,24.651600000000002,0.4432987569711506,28.6186,0.44410119324477904,28.4511,0.41872533465608536,39.483000000000004,0.41368375281327313,40.1385,0.41448618908690155,36.8616,0.39324271194185617,52.282300000000006,0.38820113009904395,46.6799,0.38900356637267236,52.2489,0.37188430574783155,68.4408,0.3668427239050193,68.9847,0.36764516017864773,68.2272,0.5201459828883488,21.3642,0.5176733546799142,21.3536,0.5183862868560462,19.7061,0.43784768871461915,37.508399999999995,0.4353750605061846,43.1434,0.43608799268231657,41.3139,0.4082326845567417,62.3594,0.4057600563483071,56.4728,0.4064729885244391,60.7122,0.38275006184251253,72.70400000000001,0.3802774336340779,84.2111,0.3809903658102099,71.6892,0.3613916556484879,95.541,0.3589190274400533,102.55799999999999,0.35963195961618527,94.3802,0.5148972807090667,29.0593,0.513862712561331,29.0263,0.5141303980261298,29.207300000000004,0.4325989865353371,68.8906,0.4315644183876014,59.8188,0.4318321038524002,55.5924,0.4029839823774597,89.72290000000001,0.4019494142297239,99.4995,0.4022170996945227,89.4068,0.3775013596632305,124.001,0.3764667915154947,135.08100000000002,0.3767344769802935,126.221,0.3561429534692059,181.214,0.3551083853214701,158.64000000000001,0.35537607078626887,182.32,0.5122737564471163,39.2236,0.5118016378358419,44.2044,0.5119794057892989,44.4621,0.4299754622733866,104.859,0.42950334366211224,117.537,0.4296811116155693,114.435,0.4003604581155092,170.601,0.39988833950423475,154.00300000000001,0.40006610745769183,154.474,0.37487783540128,235.82,0.37440571679000556,242.55900000000003,0.37458348474346265,229.603,0.3535194292072554,314.154,0.35304731059598093,291.12,0.353225078549438,315.96299999999997,0.510961994316141,62.4888,0.5107662428604156,63.0078,0.5108615347517454,62.4067,0.4286637001424114,198.2,0.428467948686686,199.917,0.42856324057801587,191.837,0.3990486959845339,303.79200000000003,0.3988529445288085,304.553,0.39894823642013844,304.037,0.3735660732703047,435.08500000000004,0.3733703218145793,427.543,0.3734656137059092,436.564,0.3522076670762801,607.85,0.35201191562055467,617.52,0.3521072075118846,587.561,0.7368007278409129,12.3795,0.6221321295841822,10.1173,0.6310259016370252,8.50916,0.6545024336671833,14.0608,0.5398338354104526,10.359300000000001,0.5487276074632955,12.93,0.6248874295093059,12.7917,0.5102188312525752,13.6273,0.5191126033054181,15.520900000000001,0.5994048067950767,15.6784,0.484736208538346,15.5994,0.4936299805911889,18.3175,0.5780464006010521,20.5416,0.46337780234432135,21.0881,0.4722715743971643,19.3602,0.623351080306899,11.3454,0.5682026035318268,12.1849,0.5727240074038544,12.3284,0.5410527861331694,14.287600000000001,0.48590430935809714,10.4114,0.4904257132301248,12.4763,0.511437781975292,15.041099999999998,0.4562893052002197,17.9752,0.4608107090722473,17.3918,0.4859551592610628,20.761499999999998,0.4308066824859905,20.7683,0.4353280863580181,20.5503,0.4645967530670382,23.9764,0.4094482762919659,18.9338,0.41396968016399355,26.2077,0.5666224324618235,11.057699999999999,0.5401251888178918,11.0023,0.5430297311411504,13.609499999999999,0.48432413828809395,15.0808,0.45782689464416226,14.957,0.4607314369674208,17.6376,0.4547091341302165,19.0748,0.42821189048628483,21.6608,0.43111643280954337,19.6725,0.42922651141598733,26.9403,0.40272926777205564,23.9435,0.4056338100953142,24.058799999999998,0.4078681052219627,32.2752,0.381370861578031,32.7082,0.38427540390128956,33.1547,0.5382572817115954,12.9633,0.5254892018080008,10.1639,0.5275544106719425,14.283499999999998,0.45595898753786573,19.750799999999998,0.44319090763427127,22.7564,0.4452561164982129,27.9492,0.42634398337998825,28.867199999999997,0.4135759034763938,22.0532,0.41564111234033546,26.816699999999997,0.40086136066575906,34.639399999999995,0.3880932807621646,37.9214,0.3901584896261063,35.174,0.37950295447173443,38.7953,0.36673487456813997,47.760200000000005,0.36880008343208165,37.0809,0.5240752231037877,14.743800000000002,0.5180181935035826,14.0339,0.5193029803811553,16.8135,0.44177692893005815,31.898799999999998,0.43571989932985294,29.7656,0.43700468620742566,29.483900000000002,0.4121619247721807,42.2136,0.40610489517197546,44.555299999999995,0.40738968204954823,41.938199999999995,0.38667930205795153,55.69349999999999,0.38062227245774627,58.7981,0.38190705933531904,60.0201,0.3653208958639269,71.5789,0.35926386626372164,66.4748,0.3605486531412944,69.9203
kernel,257.961616,0.2148633461809295,10.7231,1.5161203828092005,31.0939,1.5150957342428806,31.6697,1.515818446415687,28.9867,1.5083007388199956,44.0318,1.5072760902536755,41.7035,1.5079988024264819,46.3456,1.5006776512052864,57.27680000000001,1.4996530026389663,56.76989999999999,1.5003757148117727,47.2767,1.4912283073928332,75.42269999999999,1.490203658826513,78.5864,1.4909263709993195,76.278,1.480777512263685,99.12870000000001,1.479752863697365,96.3634,1.4804755758701713,99.295,1.511047628109137,44.5988,1.5106551356074618,45.3069,1.5110792607222618,44.1001,1.503227984119932,58.040400000000005,1.502835491618257,57.60189999999999,1.503259616733057,58.34589999999999,1.4956048965052227,78.6354,1.4952124040035475,76.7504,1.4956365291183475,77.0555,1.4861555526927697,102.72699999999999,1.4857630601910945,102.782,1.4861871853058946,102.883,1.4757047575636213,136.84799999999998,1.4753122650619463,132.838,1.4757363901767464,134.76399999999998,1.5085041179149692,59.2929,1.5084272072477636,57.28060000000001,1.508534137885072,58.4969,1.5006844739257643,82.9978,1.5006075632585585,82.5283,1.500714493895867,81.92009999999999,1.493061386311055,114.02000000000001,1.4929844756438493,109.893,1.4930914062811578,110.212,1.483612042498602,153.183,1.4835351318313963,154.899,1.4836420624687046,173.154,1.4731612473694535,213.07299999999998,1.473084336702248,218.682,1.4731912673395564,210.07699999999997,1.5072254160479441,79.6714,1.507235340005003,79.3362,1.5072254160479441,83.5927,1.4994057720587393,111.69800000000001,1.499415696015798,115.13,1.4994057720587393,114.39099999999999,1.4917826844440298,161.393,1.4917926084010886,167.484,1.4917826844440298,168.479,1.4823333406315768,228.608,1.4823432645886356,225.062,1.4823333406315768,221.773,1.4718825455024285,316.429,1.4718924694594873,330.86,1.4718825455024285,319.616,1.5065871815596008,114.265,1.5066225356566227,116.41,1.5065871815596008,117.502,1.4987675375703957,178.26,1.4988028916674176,178.869,1.4987675375703957,178.91,1.4911444499556865,279.276,1.4911798040527084,264.866,1.4911444499556865,267.24199999999996,1.4816951061432333,387.673,1.4817304602402552,381.058,1.4816951061432333,386.101,1.4712443110140851,546.212,1.471279665111107,575.631,1.4712443110140851,585.53,4.016189788483881,28.729900000000004,2.037940311243825,28.8938,2.3767126346425123,23.4713,4.008370144494675,28.9228,2.0301206672546197,24.5315,2.368892990653307,33.3973,4.000747056879966,31.6049,2.0224975796399103,31.481900000000003,2.3612699030385977,31.573,3.991297713067513,36.0611,2.0130482358274575,31.782500000000002,2.3518205592261445,33.7959,3.980846917938365,41.4003,2.002597440698309,40.515699999999995,2.3413697640969966,41.0331,2.761686746449906,30.0778,1.8181477976165261,30.831500000000002,2.0398344845226895,30.3419,2.753867102460701,27.833599999999997,1.810328153627321,24.3412,2.032014840533485,29.5715,2.7462440148459915,27.926299999999998,1.8027050660126118,30.701099999999997,2.0243917529187754,30.930000000000003,2.7367946710335387,36.2006,1.7932557222001586,34.6237,2.014942409106322,34.817,2.7263438759043903,41.1032,1.7828049270710105,33.572,2.0044916139771742,43.6442,2.1344305115533158,30.597099999999998,1.69601285177249,30.8213,1.8266761982139235,29.223100000000002,2.1266108675641107,31.0696,1.688193207783285,29.9844,1.8188565542247184,31.227300000000003,2.1189877799494017,34.361799999999995,1.6805701201685759,33.2113,1.8112334666100092,32.9015,2.1095384361369485,37.3514,1.6711207763561227,37.9792,1.801784122797556,36.757400000000004,2.0990876410078,42.922399999999996,1.6606699812269745,42.3697,1.7913333276684078,43.152499999999996,1.8208110155427155,30.284,1.6222803938396788,26.1353,1.685822870639793,30.2421,1.8129913715535104,31.119200000000003,1.614460749850474,31.8249,1.6780032266505882,30.284100000000002,1.8053682839388012,35.2229,1.6068376622357645,28.807100000000002,1.6703801390358788,32.238,1.795918940126348,35.6223,1.5973883184233115,36.0325,1.6609307952234258,36.9892,1.7854681449971999,43.2689,1.5869375232941634,42.6102,1.6504800000942776,43.032399999999996,1.663995995435228,30.7265,1.5767147931031724,33.660000000000004,1.6015368425975436,31.510500000000004,1.6561763514460228,31.681199999999997,1.5688951491139673,32.9581,1.5937171986083387,34.5064,1.6485532638313136,33.9526,1.5612720614992581,34.486,1.5860941109936293,32.513,1.6391039200188604,38.0379,1.551822717686805,37.4527,1.5766447671811763,36.5026,1.6286531248897123,36.586600000000004,1.5413719225576568,38.3024,1.5661939720520281,44.7372
para,429.265758,0.45852658017041276,12.561800000000002,0.585320592936742,16.9594,0.5839862959672641,19.5912,0.5843786310111416,20.247200000000003,0.5691414874046394,36.5808,0.5678071904351616,37.7206,0.5681995254790391,37.964999999999996,0.5610051384531817,51.7556,0.5596708414837039,45.6597,0.5600631765275813,45.4242,0.5517706911996461,63.2922,0.5504363942301682,71.8948,0.5508287292740457,72.0884,0.5420809176212,98.8375,0.5407466206517222,98.4267,0.5411389556955997,98.1615,0.581464631986789,30.060399999999998,0.5809023323029646,32.1511,0.5810986861896401,29.670600000000004,0.5652855264546863,52.6224,0.5647232267708621,52.92099999999999,0.5649195806575376,47.754200000000004,0.5571491775032287,70.08189999999999,0.5565868778194044,77.7419,0.5567832317060798,78.8105,0.5479147302496931,110.85400000000001,0.5473524305658687,117.897,0.5475487844525442,81.7388,0.538224956671247,155.37,0.5376626569874227,152.129,0.5378590108740982,156.00799999999998,0.5795366515118124,40.9595,0.579286922764522,49.4514,0.579406121650169,41.8258,0.5633575459797099,62.785999999999994,0.5631078172324194,82.5428,0.5632270161180665,73.9879,0.5552211970282521,124.08200000000001,0.5549714682809618,125.50399999999999,0.5550906671666087,126.067,0.5459867497747165,185.44,0.545737021027426,187.822,0.5458562199130731,183.91,0.5362969761962705,267.002,0.53604724744898,214.843,0.5361664463346271,266.654,0.5785725494554821,65.7135,0.5784740743285655,66.1249,0.5785176836769729,62.995400000000004,0.5623934439233795,122.688,0.5622949687964629,137.475,0.5623385781448703,117.583,0.5542570949719218,221.15200000000002,0.5541586198450053,182.678,0.5542022291934127,183.855,0.5450226477183862,357.694,0.5449241725914695,266.79699999999997,0.5449677819398769,337.322,0.5353328741399401,493.266,0.5352343990130235,476.80800000000005,0.5352780083614309,518.56,0.5780908338838431,110.56299999999999,0.5780549027625912,102.79700000000001,0.5780766701638476,103.84500000000001,0.5619117283517405,243.166,0.5618757972304886,242.584,0.561897564631745,252.974,0.5537753794002829,401.20500000000004,0.5537394482790309,403.836,0.5537612156802872,409.74199999999996,0.5445409321467471,628.658,0.5445050010254953,652.466,0.5445267684267516,609.384,0.5348511585683012,908.961,0.5348152274470492,877.2560000000001,0.5348369948483056,717.183,0.7491370043077137,17.8978,0.6770059865804624,17.8422,0.6910147256609273,18.428900000000002,0.7329578987756111,16.9654,0.6608268810483597,15.3973,0.6748356201288247,21.842200000000002,0.7248215498241535,23.962600000000002,0.6526905320969021,20.680100000000003,0.666699271177367,20.9564,0.7155871025706178,22.8689,0.6434560848433665,20.8147,0.6574648239238313,26.5542,0.7058973289921718,27.2401,0.6337663112649204,27.517200000000003,0.6477750503453853,31.3328,0.6633947634835574,18.6507,0.6304468198462734,18.2398,0.637381414429054,20.758399999999998,0.6472156579514549,21.3666,0.6142677143141708,16.8848,0.6212023088969514,22.373,0.6390793089999972,20.7877,0.6061313653627132,21.4468,0.6130659599454937,23.0103,0.6298448617464615,24.4673,0.5968969181091774,28.5097,0.6038315126919581,25.6477,0.6201550881680155,29.553800000000003,0.5872071445307314,34.690799999999996,0.5941417391135121,33.978,0.6205232703420057,19.4408,0.6055103235138546,19.1385,0.608799772936932,18.8007,0.6043441648099032,25.2896,0.589331217981752,20.569399999999998,0.5926206674048294,22.997600000000002,0.5962078158584454,25.7138,0.5811948690302943,25.906200000000002,0.5844843184533717,25.667499999999997,0.5869733686049098,26.5294,0.5719604217767587,31.035600000000002,0.5752498711998361,26.723799999999997,0.5772835950264638,36.632999999999996,0.5622706481983126,36.9493,0.56556009762139,33.3236,0.5990855855779673,20.218700000000002,0.5922365696823179,22.8669,0.593825813611716,20.2179,0.5829064800458648,25.472499999999997,0.5760574641502153,24.2298,0.5776467080796135,27.308500000000002,0.574770131094407,30.1061,0.5679211151987575,23.630000000000003,0.5695103591281557,29.532799999999998,0.5655356838408714,30.2583,0.5586866679452219,34.9152,0.5602759118746201,30.6124,0.5558459102624254,49.7779,0.5489968943667759,45.435700000000004,0.5505861382961741,44.7834,0.5883670786524743,23.694100000000002,0.585315840635954,21.215400000000002,0.5860356185223606,22.8442,0.5721879731203717,25.6353,0.5691367351038514,25.8836,0.5698565129902581,31.554100000000002,0.5640516241689141,36.0877,0.5610003861523938,30.858400000000003,0.5617201640388004,31.121399999999998,0.5548171769153784,46.6627,0.551765938898858,43.329699999999995,0.5524857167852648,47.9148,0.5451274033369323,42.754599999999996,0.542076165320412,50.324000000000005,0.5427959432068188,49.6233
proteins.001.1,104.8576,0.3893756103515625,10.4805,0.4927648162841797,10.9285,0.4834670257568359,11.5345,0.4849913787841797,17.3121,0.4174526214599609,26.661299999999997,0.4081548309326172,24.9023,0.40967918395996095,26.7349,0.3799433135986328,34.7309,0.37064552307128906,34.246700000000004,0.37216987609863283,34.851,0.3623162078857422,41.491,0.35301841735839845,41.841,0.35454277038574217,42.4408,0.3564528656005859,50.521300000000004,0.34715507507324217,50.111799999999995,0.34867942810058594,50.5525,0.4723659515380859,21.3288,0.46791648864746094,21.831999999999997,0.46919822692871094,21.531200000000002,0.39705375671386717,40.3919,0.3926042938232422,39.0777,0.3938860321044922,40.2866,0.35954444885253906,55.61469999999999,0.3550949859619141,55.3322,0.3563767242431641,42.973299999999995,0.34191734313964844,69.3331,0.3374678802490234,69.1044,0.3387496185302734,69.3751,0.33605400085449216,81.7276,0.3316045379638672,66.1367,0.3328862762451172,80.9621,0.4621706390380859,29.8215,0.46022056579589843,29.8873,0.46096458435058596,27.2768,0.38685844421386717,65.1952,0.3849083709716797,66.0848,0.3856523895263672,67.5546,0.34934913635253906,75.88040000000001,0.34739906311035157,91.4243,0.34814308166503904,90.2265,0.33172203063964845,110.152,0.32977195739746096,96.1456,0.33051597595214843,111.278,0.32585868835449217,133.605,0.3239086151123047,140.736,0.3246526336669922,133.709,0.4570720672607422,46.0866,0.4562285614013672,45.5214,0.4566808319091797,46.6403,0.38175987243652343,110.80600000000001,0.38091636657714845,108.14999999999999,0.38136863708496094,110.49,0.3442505645751953,153.47299999999998,0.34340705871582033,157.357,0.3438593292236328,159.768,0.3266234588623047,191.104,0.32577995300292967,199.594,0.3262322235107422,195.09300000000002,0.3207601165771484,235.788,0.31991661071777344,232.364,0.32036888122558593,233.058,0.4545244598388672,78.4038,0.45419212341308596,78.00580000000001,0.45443870544433596,76.7799,0.37921226501464844,187.752,0.3788799285888672,188.516,0.3791265106201172,193.196,0.34170295715332033,277.878,0.34137062072753904,277.202,0.34161720275878904,292.997,0.32407585144042966,351.827,0.32374351501464843,351.526,0.32399009704589843,353.816,0.31821250915527344,428.58599999999996,0.3178801727294922,446.22200000000004,0.3181267547607422,445.74499999999995,0.9632766723632813,11.1137,0.7254844665527344,11.6465,0.7668356323242187,12.1319,0.8879644775390625,11.5286,0.6501722717285157,9.410979999999999,0.6915234375,13.1773,0.8504551696777344,15.762200000000002,0.6126629638671875,15.5335,0.6540141296386719,12.6154,0.8328280639648438,16.6592,0.5950358581542968,11.5943,0.6363870239257813,16.7789,0.8269647216796875,18.847,0.5891725158691407,18.2195,0.630523681640625,16.2598,0.7078094482421875,13.198199999999998,0.5973420715332032,12.3389,0.6174583435058594,13.668099999999999,0.6324972534179687,12.4358,0.5220298767089844,10.247100000000001,0.5421461486816406,12.4807,0.5949879455566406,16.625,0.48452056884765626,16.3045,0.5046368408203125,14.527999999999999,0.57736083984375,18.0021,0.46689346313476565,16.1402,0.48700973510742185,19.227,0.5714974975585938,19.631999999999998,0.46103012084960937,22.432299999999998,0.4811463928222656,18.7972,0.580113525390625,12.828999999999999,0.5292552185058593,13.730300000000002,0.5397221374511719,12.9513,0.5048013305664063,15.0378,0.45394302368164063,16.317899999999998,0.4644099426269531,17.7374,0.46729202270507814,20.9177,0.4164337158203125,20.6883,0.426900634765625,20.7111,0.4496649169921875,23.1244,0.39880661010742186,23.7073,0.4092735290527344,22.5915,0.44380157470703124,23.907999999999998,0.39294326782226563,27.516600000000004,0.4034101867675781,26.8629,0.5162649536132813,14.486699999999999,0.49275161743164064,12.6189,0.49870742797851564,14.919099999999998,0.4409527587890625,21.6737,0.4174394226074219,22.165499999999998,0.4233952331542969,21.9347,0.40344345092773437,27.1696,0.37993011474609373,27.4826,0.3858859252929687,27.8178,0.38581634521484376,30.6247,0.3623030090332031,31.6806,0.3682588195800781,31.688100000000002,0.3799530029296875,33.0348,0.3564396667480469,34.197,0.3623954772949219,36.6265,0.48435943603515624,15.1466,0.47367568969726564,17.8905,0.4768171691894531,18.3677,0.4090472412109375,27.267999999999997,0.3983634948730469,29.8134,0.40150497436523436,30.6224,0.3715379333496094,37.4429,0.36085418701171873,39.7444,0.36399566650390625,38.9469,0.35391082763671877,42.8151,0.3432270812988281,48.2626,0.34636856079101563,46.2287,0.3480474853515625,60.633199999999995,0.3373637390136719,58.11150000000001,0.34050521850585935,58.2928
rs.13,216.747218,0.0002656735368109777,5.83992,7.56641776135738e-05,6.84284,7.56641776135738e-05,7.23549,7.56641776135738e-05,12.3292,8.053621246478928e-05,14.5934,8.053621246478928e-05,14.419799999999999,8.053621246478928e-05,14.264,7.618090858264211e-05,16.2556,7.618090858264211e-05,12.4262,7.618090858264211e-05,16.1264,7.52950840642393e-05,14.610100000000001,7.52950840642393e-05,18.3047,7.52950840642393e-05,18.3005,7.51474466445055e-05,20.139499999999998,7.51474466445055e-05,15.3236,7.51474466445055e-05,21.2891,7.56641776135738e-05,8.88045,7.56641776135738e-05,8.88783,7.56641776135738e-05,8.8886,8.053621246478928e-05,14.102500000000001,8.053621246478928e-05,10.783900000000001,8.053621246478928e-05,14.849499999999999,7.618090858264211e-05,16.1138,7.618090858264211e-05,15.804099999999998,7.618090858264211e-05,10.1405,7.52950840642393e-05,17.0475,7.52950840642393e-05,15.4167,7.52950840642393e-05,18.2761,7.51474466445055e-05,21.0012,7.51474466445055e-05,21.580199999999998,7.51474466445055e-05,19.1386,7.56641776135738e-05,8.916599999999999,7.56641776135738e-05,12.244,7.56641776135738e-05,12.3684,8.053621246478928e-05,10.7904,8.053621246478928e-05,12.645500000000002,8.053621246478928e-05,14.423,7.618090858264211e-05,16.1244,7.618090858264211e-05,14.0069,7.618090858264211e-05,15.966,7.52950840642393e-05,18.8364,7.52950840642393e-05,18.279999999999998,7.52950840642393e-05,18.313299999999998,7.51474466445055e-05,19.9191,7.51474466445055e-05,21.6036,7.51474466445055e-05,21.6743,7.56641776135738e-05,11.9327,7.56641776135738e-05,12.550600000000001,7.56641776135738e-05,12.5089,8.053621246478928e-05,14.5313,8.053621246478928e-05,14.241200000000001,8.053621246478928e-05,13.1771,7.618090858264211e-05,9.84633,7.618090858264211e-05,16.0831,7.618090858264211e-05,10.1183,7.52950840642393e-05,17.0818,7.52950840642393e-05,18.329,7.52950840642393e-05,11.2944,7.51474466445055e-05,20.7699,7.51474466445055e-05,21.3264,7.51474466445055e-05,21.2548,7.56641776135738e-05,12.278,7.56641776135738e-05,12.854899999999999,7.56641776135738e-05,12.160400000000001,8.053621246478928e-05,14.5683,8.053621246478928e-05,13.2939,8.053621246478928e-05,14.330100000000002,7.618090858264211e-05,15.9611,7.618090858264211e-05,15.950700000000001,7.618090858264211e-05,16.364,7.52950840642393e-05,18.128700000000002,7.52950840642393e-05,18.592,7.52950840642393e-05,18.5585,7.51474466445055e-05,21.2391,7.51474466445055e-05,21.4091,7.51474466445055e-05,21.4407,0.08825288821008075,7.491689999999999,0.03906260979091321,10.7902,0.03786084119428006,7.53115,0.08825776024493195,6.356729999999999,0.03906748182576442,6.78472,0.03786571322913127,11.3622,0.08825340494104982,8.744069999999999,0.03906312652188228,7.21916,0.037861357925249126,8.16275,0.08825251911653141,13.3853,0.03906224069736387,7.93944,0.03786047210073072,11.482299999999999,0.08825237147911168,11.544500000000001,0.03906209305994414,11.370800000000001,0.03786032446331099,15.007499999999999,0.044187695179552434,10.4614,0.019610493916466323,10.4445,0.01905434375632909,10.6562,0.04419256721440365,7.772900000000001,0.019615365951317538,11.0499,0.019059215791180306,7.7416,0.0441882119105215,8.4948,0.01961101064743539,8.50515,0.019054860487298157,8.502469999999999,0.0441873260860031,13.0645,0.019610124822916988,9.72768,0.019053974662779756,12.7639,0.044187178448583365,14.722199999999999,0.019609977185497254,11.3461,0.019053827025360022,11.332,0.022154139021060008,11.0146,0.009880892681169269,7.55072,0.00975318631309953,7.51237,0.022159011055911223,7.929029999999999,0.009885764716020484,7.74378,0.009758058347950745,11.1122,0.022154655752029077,11.884699999999999,0.009881409412138336,11.5913,0.009753703044068598,10.6044,0.022153769927510673,9.70077,0.009880523587619934,13.308700000000002,0.009752817219550194,9.74038,0.02215362229009094,9.91517,0.0098803759502002,13.979700000000001,0.009752669582130462,15.3774,0.011137877672782863,10.9367,0.005014910964162871,10.8752,0.004983907106018773,7.51854,0.011142749707634078,7.77897,0.005019782999014086,7.773140000000001,0.004988779140869988,7.81668,0.011138394403751932,8.6068,0.005015427695131939,11.9416,0.004984423836987841,11.598799999999999,0.011137508579233528,13.2161,0.005014541870613537,13.157,0.004983538012469438,13.3323,0.011137360941813796,15.262500000000001,0.005014394233193803,15.0049,0.004983390375049704,15.3307,0.00563026372961336,7.61195,0.0025726927669263095,7.59075,0.002658470107791649,10.5066,0.005635135764464575,10.863,0.002577564801777525,8.303049999999999,0.002663342142642864,11.123800000000001,0.005630780460582428,7.1485199999999995,0.0025732094978953776,8.527270000000001,0.002658986838760717,12.3589,0.005629894636064025,13.3031,0.002572323673376975,13.0936,0.0026581010142423143,8.955449999999999,0.005629746998644292,10.8813,0.0025721760359572413,14.8704,0.0026579533768225803,15.024000000000001
sources.001.2,104.8576,0.3772418212890625,8.907729999999999,2.200200653076172,13.7774,2.1855809020996095,14.6312,2.191370086669922,17.556,2.089255523681641,35.5058,2.074635772705078,32.3337,2.080424957275391,32.378099999999996,1.9561599731445312,56.8663,1.9415402221679687,49.2655,1.9473294067382811,50.3412,1.8247390747070313,74.2975,1.8101193237304687,74.2537,1.8159085083007813,74.1164,1.7019699096679688,96.1547,1.6873501586914061,99.0068,1.6931393432617188,97.5506,2.1741847229003906,26.4565,2.1680589294433594,26.9232,2.171104278564453,26.208399999999997,2.0632395935058594,48.4927,2.0571138000488283,49.0639,2.060159149169922,48.0557,1.93014404296875,84.8133,1.9240182495117188,83.9492,1.9270635986328124,72.8489,1.79872314453125,121.76199999999999,1.7925973510742188,116.82300000000001,1.7956427001953126,120.672,1.6759539794921876,162.294,1.6698281860351563,164.208,1.67287353515625,166.065,2.161165313720703,37.5016,2.158655548095703,36.2072,2.160280914306641,36.7869,2.050220184326172,79.3309,2.047710418701172,79.5813,2.049335784912109,82.6674,1.9171246337890624,135.442,1.9146148681640625,138.784,1.916240234375,119.651,1.7857037353515626,201.30400000000003,1.7831939697265624,192.205,1.7848193359375,205.72400000000002,1.6629345703125,290.774,1.6604248046875,279.944,1.6620501708984374,299.078,2.154680633544922,57.36409999999999,2.153766326904297,54.60040000000001,2.154590301513672,55.7016,2.0437355041503906,121.377,2.0428211975097654,114.47099999999999,2.0436451721191404,120.89000000000001,1.9106399536132812,241.832,1.9097256469726562,231.27800000000002,1.9105496215820312,233.379,1.7792190551757812,385.872,1.7783047485351562,400.024,1.7791287231445312,387.29,1.6564498901367188,517.539,1.6555355834960936,514.754,1.6563595581054686,562.3050000000001,2.151426239013672,79.8154,2.151132354736328,90.8878,2.151426239013672,89.38770000000001,2.0404811096191406,230.39999999999998,2.0401872253417968,235.452,2.0404811096191406,227.908,1.9073855590820312,427.47700000000003,1.9070916748046876,460.09700000000004,1.9073855590820312,461.66,1.7759646606445312,726.323,1.7756707763671875,729.23,1.7759646606445312,725.5790000000001,1.6531954956054689,1073.12,1.652901611328125,1043.1200000000001,1.6531954956054689,1054.6799999999998,4.086288986206054,13.2323,2.9781002044677733,13.6112,3.199237594604492,12.4937,3.9753438568115236,16.4575,2.867155075073242,11.1861,3.088292465209961,14.8284,3.842248306274414,18.8884,2.734059524536133,17.7608,2.9551969146728516,13.0084,3.710827407836914,21.2721,2.6026386260986327,15.3967,2.8237760162353513,22.0297,3.5880582427978513,24.8368,2.4798694610595704,22.7272,2.701006851196289,24.8214,3.118151779174805,12.5831,2.611787796020508,13.251199999999999,2.7184737396240233,13.6541,3.0072066497802736,13.7489,2.5008426666259767,13.5909,2.607528610229492,13.800200000000002,2.874111099243164,16.611600000000003,2.367747116088867,16.8588,2.474433059692383,18.499499999999998,2.742690200805664,20.259900000000002,2.236326217651367,19.4313,2.3430121612548827,20.0266,2.6199210357666014,27.727400000000003,2.113557052612305,27.3515,2.2202429962158203,26.4127,2.6340840911865233,15.948599999999999,2.4030762481689454,15.310099999999998,2.450937728881836,15.967500000000001,2.523138961791992,20.9915,2.2921311187744142,16.636200000000002,2.3399925994873048,17.7434,2.390043411254883,21.4638,2.1590355682373046,21.6537,2.206897048950195,21.696299999999997,2.2586225128173827,24.0044,2.0276146697998048,26.0102,2.0754761505126953,26.7235,2.1358533477783204,25.4411,1.9048455047607422,32.4603,1.9527069854736328,32.0134,2.3920507049560547,15.9737,2.286322250366211,15.8965,2.312587661743164,16.4408,2.2811055755615235,18.8578,2.17537712097168,19.3694,2.201642532348633,19.295499999999997,2.148010025024414,24.837,2.0422815704345703,24.6672,2.0685469818115236,24.5424,2.016589126586914,31.5322,1.9108606719970702,31.9612,1.9371260833740234,31.7247,1.8938199615478515,45.576,1.788091506958008,40.4154,1.814356918334961,40.774,2.2710355377197264,17.8978,2.2232698822021484,17.9325,2.2368546295166016,17.6331,2.1600904083251953,23.008100000000002,2.1123247528076172,23.557100000000002,2.1259095001220705,26.6075,2.026994857788086,28.994799999999998,1.9792292022705078,32.0468,1.9928139495849608,30.496499999999997,1.895573959350586,43.9295,1.8478083038330078,43.5886,1.861393051147461,39.711999999999996,1.7728047943115235,58.454499999999996,1.7250391387939452,58.7923,1.7386238861083985,58.510799999999996
tm29,268.435456,0.0002814829349517822,6.33523,6.824731826782227e-05,6.63532,6.824731826782227e-05,7.49662,6.824731826782227e-05,8.623980000000001,6.54458999633789e-05,9.32834,6.54458999633789e-05,12.7111,6.54458999633789e-05,9.24868,6.496906280517578e-05,14.7755,6.496906280517578e-05,14.5066,6.496906280517578e-05,11.0492,6.681680679321289e-05,18.2423,6.681680679321289e-05,18.1224,6.681680679321289e-05,18.2079,6.473064422607422e-05,19.7107,6.473064422607422e-05,19.3953,6.473064422607422e-05,19.325200000000002,6.824731826782227e-05,8.68041,6.824731826782227e-05,8.646040000000001,6.824731826782227e-05,11.9588,6.54458999633789e-05,12.491900000000001,6.54458999633789e-05,12.6326,6.54458999633789e-05,12.3153,6.496906280517578e-05,9.41771,6.496906280517578e-05,14.1659,6.496906280517578e-05,14.660400000000001,6.681680679321289e-05,18.403,6.681680679321289e-05,17.6153,6.681680679321289e-05,18.0546,6.473064422607422e-05,18.977800000000002,6.473064422607422e-05,19.645799999999998,6.473064422607422e-05,19.3159,6.824731826782227e-05,12.009699999999999,6.824731826782227e-05,8.64433,6.824731826782227e-05,8.62363,6.54458999633789e-05,13.1476,6.54458999633789e-05,12.734200000000001,6.54458999633789e-05,13.037899999999999,6.496906280517578e-05,14.7794,6.496906280517578e-05,15.590699999999998,6.496906280517578e-05,14.481,6.681680679321289e-05,18.1722,6.681680679321289e-05,17.9125,6.681680679321289e-05,18.0514,6.473064422607422e-05,12.6171,6.473064422607422e-05,19.3881,6.473064422607422e-05,12.8188,6.824731826782227e-05,12.101099999999999,6.824731826782227e-05,11.7419,6.824731826782227e-05,12.1435,6.54458999633789e-05,13.1493,6.54458999633789e-05,12.943299999999999,6.54458999633789e-05,12.9113,6.496906280517578e-05,14.6532,6.496906280517578e-05,8.53758,6.496906280517578e-05,14.9572,6.681680679321289e-05,18.0721,6.681680679321289e-05,18.281,6.681680679321289e-05,12.1937,6.473064422607422e-05,19.1248,6.473064422607422e-05,19.607,6.473064422607422e-05,17.9361,6.824731826782227e-05,11.8983,6.824731826782227e-05,12.1326,6.824731826782227e-05,12.1916,6.54458999633789e-05,12.7332,6.54458999633789e-05,12.8755,6.54458999633789e-05,13.294,6.496906280517578e-05,14.0039,6.496906280517578e-05,14.751,6.496906280517578e-05,14.6759,6.681680679321289e-05,18.0659,6.681680679321289e-05,18.4077,6.681680679321289e-05,18.4587,6.473064422607422e-05,19.3638,6.473064422607422e-05,19.2778,6.473064422607422e-05,19.2533,0.0786227285861969,8.18353,0.035511165857315063,8.201410000000001,0.03426685929298401,8.188049999999999,0.07861992716789246,8.38111,0.03550836443901062,7.026459999999999,0.034264057874679565,8.37437,0.07861945033073425,9.28364,0.03550788760185242,12.3135,0.03426358103752136,7.75874,0.07862129807472229,14.0356,0.035509735345840454,14.1349,0.0342654287815094,13.831299999999999,0.07861921191215515,14.197899999999999,0.035507649183273315,14.8261,0.03426334261894226,11.010399999999999,0.03936484456062317,11.6619,0.017807990312576294,11.7706,0.017185717821121216,11.4216,0.039362043142318726,8.38059,0.01780518889427185,6.9587200000000005,0.017182916402816772,8.414679999999999,0.03936156630516052,9.11188,0.017804712057113647,9.12679,0.01718243956565857,9.11888,0.03936341404914856,10.6321,0.017806559801101685,8.59612,0.017184287309646606,13.4817,0.03936132788658142,14.5312,0.017804473638534546,15.034600000000001,0.017182201147079468,10.9164,0.01973608136177063,11.7634,0.008956462144851685,11.3606,0.008645325899124146,8.16275,0.019733279943466187,8.45743,0.008953660726547241,11.7217,0.008642524480819702,8.37426,0.019732803106307983,9.11284,0.008953183889389038,12.6188,0.008642047643661499,9.18917,0.01973465085029602,10.5682,0.008955031633377075,10.644,0.008643895387649536,10.553899999999999,0.019732564687728882,8.885800000000001,0.008952945470809937,10.9562,0.008641809225082397,14.5676,0.00992169976234436,11.6637,0.004530578851699829,8.14685,0.00437512993812561,8.20072,0.009918898344039917,11.870899999999999,0.004527777433395386,8.34982,0.004372328519821167,11.4816,0.009918421506881714,9.09342,0.004527300596237183,9.20534,0.004371851682662964,9.09901,0.009920269250869751,10.6375,0.00452914834022522,14.2268,0.004373699426651001,14.3902,0.009918183088302612,14.6796,0.004527062177658081,10.9464,0.004371613264083862,11.0159,0.005014330148696899,8.16162,0.002317577600479126,8.21715,0.002240091562271118,11.1364,0.005011528730392456,11.6216,0.0023147761821746826,8.431420000000001,0.002237290143966675,8.42261,0.005011051893234253,12.8063,0.0023142993450164795,12.1486,0.0022368133068084717,9.09909,0.00501289963722229,10.5593,0.0023161470890045166,13.7492,0.002238661050796509,8.615870000000001,0.005010813474655151,15.9975,0.002314060926437378,14.737400000000001,0.00223657488822937,14.688699999999999
world_leaders,46.968181,0.30813592717163135,8.70305,1.2800960718491525,13.367399999999998,1.2701877468918799,14.3801,1.2756239378314438,17.249,1.1773306698847885,29.886499999999998,1.1674223449275158,29.2132,1.1728585358670798,26.845000000000002,1.1268161311165106,41.1943,1.116907806159238,39.7972,1.1223439970988018,33.984500000000004,1.079799790415558,53.675700000000006,1.0698914654582854,53.971199999999996,1.0753276563978493,53.3742,1.0333591586184698,58.715799999999994,1.0234508336611972,59.107299999999995,1.028887024600761,70.7612,1.2580406296765037,25.406299999999998,1.254059040523626,23.1632,1.2569552991630653,22.7971,1.1552752277121399,43.91,1.151293638559262,43.4354,1.1541898971987015,43.3194,1.1047606889438617,53.6907,1.100779099790984,57.4863,1.1036753584304233,58.4734,1.0577443482429094,72.7518,1.0537627590900316,75.3812,1.056659017729471,76.47840000000001,1.011303716445821,100.376,1.0073221272929433,92.706,1.0102183859323826,92.74980000000001,1.2470129085901793,36.5131,1.2456448334671508,34.894999999999996,1.2466456812538684,36.4532,1.1442475066258155,68.1929,1.142879431502787,70.6432,1.1438802792895044,58.218199999999996,1.0937329678575374,87.8279,1.0923648927345089,88.6141,1.0933657405212265,94.7611,1.046716627156585,123.85,1.0453485520335566,129.91,1.046349399820274,121.112,1.0002759953594966,165.784,0.9989079202364681,166.302,0.9999087680231857,175.34400000000002,1.2415024546085784,54.428200000000004,1.241105249530528,56.4046,1.2415024546085784,55.691199999999995,1.1387370526442147,111.12899999999999,1.138339847566164,110.931,1.1387370526442147,101.947,1.0882225138759365,156.899,1.087825308797886,170.53199999999998,1.0882225138759365,162.549,1.0412061731749842,220.961,1.0408089680969335,219.582,1.0412061731749842,223.474,0.9947655413778959,300.97999999999996,0.9943683362998452,307.094,0.9947655413778959,298.796,1.2387172498760384,78.6588,1.2386763711373026,78.2455,1.2387172498760384,78.63289999999999,1.1359518479116746,196.15,1.1359109691729385,184.60000000000002,1.1359518479116746,183.03799999999998,1.0854373091433964,298.209,1.0853964304046606,292.611,1.0854373091433964,289.568,1.0384209684424441,409.5,1.038380089703708,409.771,1.0384209684424441,418.352,0.9919803366453557,566.148,0.9919394579066197,542.37,0.9919803366453557,559.046,2.684319071245276,12.2047,1.8407975390828952,12.203899999999999,2.0262909479079037,13.3636,2.5815536692809116,16.5886,1.7380321371185314,11.0647,1.9235255459435399,14.748800000000001,2.531039130512634,17.9559,1.6875175983502533,16.8236,1.873011007175262,12.168700000000001,2.4840227898116813,20.421300000000002,1.640501257649301,18.9748,1.8259946664743094,19.0506,2.437582158014593,21.6779,1.5940606258522125,23.626,1.7795540346772212,21.3741,1.9620237794603967,13.0733,1.576807072856409,15.504000000000001,1.6722258841576172,15.3661,1.859258377496033,12.7995,1.474041670892045,11.3871,1.5694604821932534,13.5165,1.8087438387277548,13.6277,1.423527132123767,14.4101,1.5189459434249752,15.1662,1.7617274980268025,19.2107,1.3765107914228145,16.8111,1.471929602724023,18.0531,1.715286866229714,26.439400000000003,1.3300701596257263,25.317899999999998,1.4254889709269345,22.8968,1.6008989575304182,14.0649,1.42612974515662,16.1041,1.4741643071082526,12.6937,1.4981335555660544,15.3325,1.3233643431922562,16.290599999999998,1.3713989051438888,14.213400000000002,1.4476190167977763,16.487,1.272849804423978,18.226899999999997,1.3208843663756107,16.5335,1.400602676096824,20.1939,1.2258334637230255,19.8137,1.2738680256746584,19.8923,1.3541620442997355,20.467299999999998,1.1793928319259372,26.8464,1.22742739387757,26.752399999999998,1.4203641397140758,15.075099999999999,1.3416943696414387,13.222000000000001,1.366353787471565,13.1812,1.3175987377497118,16.9685,1.2389289676770747,15.746099999999998,1.2635883855072012,15.990599999999999,1.2670841989814339,18.8432,1.1884144289087968,18.9738,1.213073846738923,22.378999999999998,1.2200678582804814,25.947,1.1413980882078443,24.412,1.1660575060379708,25.001600000000003,1.1736272264833931,31.867800000000003,1.094957456410756,32.1757,1.1196168742408823,29.3134,1.3300357533539569,17.6405,1.295226826008016,14.4117,1.3062455197062028,17.116,1.2272703513895928,18.8437,1.192461424043652,18.7074,1.2034801177418388,18.753800000000002,1.176755812621315,24.3047,1.141946885275374,23.5964,1.152965578973561,26.705000000000002,1.1297394719203624,27.940399999999997,1.0949305445744215,31.841,1.1059492382726084,24.7023,1.0832988401232742,38.5654,1.0484899127773333,38.7805,1.0595086064755201,40.4748


==> codec/compression-ratio.csv <==
Experiment,Input Size (MB),Compression Ratio (GC-IS),Compression Ratio (RePair),Compression Ratio (7z)
cere,461.286644,3.75721890616889,1.85989776890224,1.82188040978702
coreutils,205.281778,5.38780553625174,2.53695483872904,11.6266286430937
dblp.xml.00001.1,104.8576,0.425909996032715,0.187582015991211,0.160658836364746
dblp.xml.00001.2,104.8576,0.426207542419434,0.1771240234375,0.159842491149902
dblp.xml.0001.1,104.8576,0.837414741516113,0.457076072692871,0.195082664489746
dblp.xml.0001.2,104.8576,0.771018028259277,0.393795013427734,0.187475204467773
dna.001.1,104.8576,3.54540538787842,2.42884254455566,0.512502670288086
einstein.de.txt,92.758441,0.311543614666831,0.158867482475261,0.107776714358535
einstein.en.txt,467.626544,0.197513381532935,0.097552417811424,0.071015215936929
english.001.2,104.8576,4.17355060577393,2.40916156768799,0.546642303466797
Escherichia_Coli,112.689515,14.1402995655807,9.60107158150428,6.55820375125406
influenza,154.808555,4.75502597385526,3.26441972150699,1.64922345538333
kernel,257.961616,2.36941258733625,1.0979780805839,0.823672154387496
para,429.265758,4.97981602343414,2.73790647890438,2.39428112036833
proteins.001.1,104.8576,4.12850666046143,2.64388942718506,0.593783378601074
sources.001.2,104.8576,4.10045146942139,2.33854103088379,0.446409225463867
world_leaders,46.968181,3.37863414382601,1.78670747329985,1.39115883580844


==> codec/compression-ratio__copy_.csv <==
Experiment,Input Size (MB),Compression Ratio (GC-IS),Compression Ratio (RePair),Compression Ratio (7z)
cere,461.286644,3.75721890616889,1.85989776890224,1.82188040978702
coreutils,205.281778,5.38780553625174,2.53695483872904,11.6266286430937
dblp.xml.00001.1,104.8576,0.425909996032715,0.187582015991211,0.160658836364746
dblp.xml.00001.2,104.8576,0.426207542419434,0.1771240234375,0.159842491149902
dblp.xml.0001.1,104.8576,0.837414741516113,0.457076072692871,0.195082664489746
dblp.xml.0001.2,104.8576,0.771018028259277,0.393795013427734,0.187475204467773
dna.001.1,104.8576,3.54540538787842,2.42884254455566,0.512502670288086
einstein.de.txt,92.758441,0.311543614666831,0.158867482475261,0.107776714358535
einstein.en.txt,467.626544,0.197513381532935,0.097552417811424,0.071015215936929
english.001.2,104.8576,4.17355060577393,2.40916156768799,0.546642303466797
Escherichia_Coli,112.689515,14.1402995655807,9.60107158150428,6.55820375125406
fib41,267.914296,0.029898740453925,1.90359382688559E-05,0.364136223622796
influenza,154.808555,4.75502597385526,3.26441972150699,1.64922345538333
kernel,257.961616,2.36941258733625,1.0979780805839,0.823672154387496
para,429.265758,4.97981602343414,2.73790647890438,2.39428112036833
proteins.001.1,104.8576,4.12850666046143,2.64388942718506,0.593783378601074
rs.13,216.747218,0.017250048395085,9.41188550802991E-05,0.163461844294583
sources.001.2,104.8576,4.10045146942139,2.33854103088379,0.446409225463867
tm29,268.435456,0.024658069014549,4.39584255218506E-05,0.718136131763458
world_leaders,46.968181,3.37863414382601,1.78670747329985,1.39115883580844


==> codec/compression-time.csv <==
Experiment,Input Size (MB),Compress Time (GC-IS),Compress Time (RePair),Compress Time (7z)
cere,461.286644,41.0991544723511,388.602849721909,302.245611906052
coreutils,205.281778,18.256796836853,154.654131174088,47.1231935024261
dblp.xml.00001.1,104.8576,8.77922105789185,53.0598695278168,13.8360855579376
dblp.xml.00001.2,104.8576,8.62364101409912,53.9794714450836,13.9654657840729
dblp.xml.0001.1,104.8576,8.66666555404663,54.3767838478088,13.9603934288025
dblp.xml.0001.2,104.8576,8.90121078491211,54.4685215950012,14.8267760276794
dna.001.1,104.8576,8.70582485198975,54.8684153556824,35.4924345016479
einstein.de.txt,92.758441,8.08601069450378,44.9439141750336,9.3177809715271
einstein.en.txt,467.626544,46.3299763202667,295.760073184967,48.7332932949066
english.001.2,104.8576,10.1085419654846,64.3211688995361,21.1078886985779
Escherichia_Coli,112.689515,10.3603055477142,96.5903661251068,72.4516503810883
influenza,154.808555,12.6725313663483,81.0226228237152,27.0418236255646
kernel,257.961616,23.4094846248627,176.228404760361,60.7469174861908
para,429.265758,39.8557231426239,407.524958133698,297.778610229492
proteins.001.1,104.8576,10.6513619422913,59.0354385375977,10.9962623119354
sources.001.2,104.8576,9.20355010032654,59.9969849586487,16.8549177646637
world_leaders,46.968181,2.8237521648407,17.8189442157745,5.25989508628845


==> codec/compression-time__copy_.csv <==
Experiment,Input Size (MB),Compress Time (GC-IS),Compress Time (RePair),Compress Time (7z)
cere,461.286644,41.0991544723511,388.602849721909,302.245611906052
coreutils,205.281778,18.256796836853,154.654131174088,47.1231935024261
dblp.xml.00001.1,104.8576,8.77922105789185,53.0598695278168,13.8360855579376
dblp.xml.00001.2,104.8576,8.62364101409912,53.9794714450836,13.9654657840729
dblp.xml.0001.1,104.8576,8.66666555404663,54.3767838478088,13.9603934288025
dblp.xml.0001.2,104.8576,8.90121078491211,54.4685215950012,14.8267760276794
dna.001.1,104.8576,8.70582485198975,54.8684153556824,35.4924345016479
einstein.de.txt,92.758441,8.08601069450378,44.9439141750336,9.3177809715271
einstein.en.txt,467.626544,46.3299763202667,295.760073184967,48.7332932949066
english.001.2,104.8576,10.1085419654846,64.3211688995361,21.1078886985779
Escherichia_Coli,112.689515,10.3603055477142,96.5903661251068,72.4516503810883
fib41,267.914296,10.4376530647278,71.8442583084106,15.4553716182709
influenza,154.808555,12.6725313663483,81.0226228237152,27.0418236255646
kernel,257.961616,23.4094846248627,176.228404760361,60.7469174861908
para,429.265758,39.8557231426239,407.524958133698,297.778610229492
proteins.001.1,104.8576,10.6513619422913,59.0354385375977,10.9962623119354
rs.13,216.747218,8.08512568473816,66.0108275413513,12.1376328468323
sources.001.2,104.8576,9.20355010032654,59.9969849586487,16.8549177646637
tm29,268.435456,9.47145247459412,89.2422921657562,22.4752261638641
world_leaders,46.968181,2.8237521648407,17.8189442157745,5.25989508628845


==> codec/decompression-time.csv <==
Experiment,Input Size (MB),Decompress Time (GC-IS),Decompress Time (RePair),Decompress Time (7z)
cere,461.286644,7.86528038978577,6.87356114387512,0.992649555206299
coreutils,205.281778,3.79274368286133,2.23488283157349,1.42738199234009
dblp.xml.00001.1,104.8576,1.78202033042908,0.53447413444519,0.153371810913086
dblp.xml.00001.2,104.8576,1.61891674995422,0.578031778335571,0.233768701553345
dblp.xml.0001.1,104.8576,1.59322166442871,0.761601209640503,0.235175609588623
dblp.xml.0001.2,104.8576,1.61338114738464,0.626676797866821,0.238036394119263
dna.001.1,104.8576,1.71604990959167,0.919696569442749,0.168272733688355
einstein.de.txt,92.758441,1.47401213645935,0.461165904998779,0.207700967788696
einstein.en.txt,467.626544,7.90937376022339,1.85021686553955,0.613754987716675
english.001.2,104.8576,2.09844636917114,1.42191743850708,0.260054111480713
Escherichia_Coli,112.689515,2.06242823600769,1.71118927001953,0.473755121231079
influenza,154.808555,2.4764347076416,0.61604118347168,0.475870370864868
kernel,257.961616,4.53400874137878,3.11982607841492,0.615086317062378
para,429.265758,7.67341804504395,6.54956817626953,1.11596488952637
proteins.001.1,104.8576,2.15814304351807,1.12365984916687,0.269135475158691
sources.001.2,104.8576,1.90286636352539,1.23777604103088,0.164488077163696
world_leaders,46.968181,0.506324768066406,0.270312070846558,0.102971792221069


==> codec/decompression-time__another_copy_.csv <==
Experiment,Input Size (MB),Decompress Time (GC-IS),Decompress Time (RePair),Decompress Time (7z)
cere,461.286644,7.86528038978577,6.87356114387512,0.992649555206299
coreutils,205.281778,3.79274368286133,2.23488283157349,1.42738199234009
dblp.xml.00001.1,104.8576,1.78202033042908,0.53447413444519,0.153371810913086
dblp.xml.00001.2,104.8576,1.61891674995422,0.578031778335571,0.233768701553345
dblp.xml.0001.1,104.8576,1.59322166442871,0.761601209640503,0.235175609588623
dblp.xml.0001.2,104.8576,1.61338114738464,0.626676797866821,0.238036394119263
dna.001.1,104.8576,1.71604990959167,0.919696569442749,0.168272733688355
einstein.de.txt,92.758441,1.47401213645935,0.461165904998779,0.207700967788696
einstein.en.txt,467.626544,7.90937376022339,1.85021686553955,0.613754987716675
english.001.2,104.8576,2.09844636917114,1.42191743850708,0.260054111480713
Escherichia_Coli,112.689515,2.06242823600769,1.71118927001953,0.473755121231079
fib41,267.914296,3.8252112865448,0.293811559677124,0.686309099197388
influenza,154.808555,2.4764347076416,0.61604118347168,0.475870370864868
kernel,257.961616,4.53400874137878,3.11982607841492,0.615086317062378
para,429.265758,7.67341804504395,6.54956817626953,1.11596488952637
proteins.001.1,104.8576,2.15814304351807,1.12365984916687,0.269135475158691
rs.13,216.747218,3.19075608253479,0.359039068222046,0.435464382171631
sources.001.2,104.8576,1.90286636352539,1.23777604103088,0.164488077163696
tm29,268.435456,3.36081194877625,0.412090063095093,0.720968723297119
world_leaders,46.968181,0.506324768066406,0.270312070846558,0.102971792221069


==> codec/decompression-time__copy_.csv <==
Experiment,Input Size (MB),Decompress Time (GC-IS),Decompress Time (RePair),Decompress Time (7z),,
cere,461.286644,7.86528038978577,6.87356114387512,0.992649555206299,1.14428026828485,7.92352179934353
coreutils,205.281778,3.79274368286133,2.23488283157349,1.42738199234009,1.69706600689711,2.65713292112043
dblp.xml.00001.1,104.8576,1.78202033042908,0.53447413444519,0.153371810913086,3.33415635216642,11.6189560507891
dblp.xml.00001.2,104.8576,1.61891674995422,0.578031778335571,0.233768701553345,2.8007400468809,6.92529298916771
dblp.xml.0001.1,104.8576,1.59322166442871,0.761601209640503,0.235175609588623,2.09193688804769,6.77460416586408
dblp.xml.0001.2,104.8576,1.61338114738464,0.626676797866821,0.238036394119263,2.57450276263062,6.77787593512398
dna.001.1,104.8576,1.71604990959167,0.919696569442749,0.168272733688355,1.8658870399304,10.1980271668364
einstein.de.txt,92.758441,1.47401213645935,0.461165904998779,0.207700967788696,3.19627301255771,7.09679955829061
einstein.en.txt,467.626544,7.90937376022339,1.85021686553955,0.613754987716675,4.27483605167381,12.8868586300997
english.001.2,104.8576,2.09844636917114,1.42191743850708,0.260054111480713,1.47578636589081,8.06926818892756
Escherichia_Coli,112.689515,2.06242823600769,1.71118927001953,0.473755121231079,1.20526014985131,4.35336346475444
fib41,267.914296,3.8252112865448,0.293811559677124,0.686309099197388,13.0192674881424,5.57359838448629
influenza,154.808555,2.4764347076416,0.61604118347168,0.475870370864868,4.01991745695593,5.20401113257129
kernel,257.961616,4.53400874137878,3.11982607841492,0.615086317062378,1.45328894221,7.37133734828143
para,429.265758,7.67341804504395,6.54956817626953,1.11596488952637,1.17159144519579,6.87603894805387
proteins.001.1,104.8576,2.15814304351807,1.12365984916687,0.269135475158691,1.92063732197801,8.01879812479406
rs.13,216.747218,3.19075608253479,0.359039068222046,0.435464382171631,8.88693282972059,7.32724928413825
sources.001.2,104.8576,1.90286636352539,1.23777604103088,0.164488077163696,1.5373268672583,11.5684151479969
tm29,268.435456,3.36081194877625,0.412090063095093,0.720968723297119,8.15552775899067,4.66152253235987
world_leaders,46.968181,0.506324768066406,0.270312070846558,0.102971792221069,1.87311194235873,4.91712105951679
,,,,,,
,,,,,,
,,,,,3.3849163498811,7.33998964162582


==> codec/peak-memory.csv <==
Experiment,Input Size (MB),GCIS Peak Memory Compression,Factor,RePair Peak Memory Compression,Factor,GCIS Peak Memory Decompression,Factor,RePair Peak Memory Decompression,Factor
cere,461.286644,2616.55,5.67228649264773,13657.52,29.6074472947454,1395.52,3.02527727206427,195.26,0.423294284670423
coreutils,205.281778,1284.25,6.25603505830897,6107.47,29.751642155009,772.07,3.76102549150758,166.48,0.810982843299418
dblp.xml.00001.1,104.8576,745.57,7.11030960083008,3063.78,29.2184829711914,467.69,4.46023941040039,157.85,1.50537490844727
dblp.xml.00001.2,104.8576,754.44,7.19490051269531,3064.01,29.2206764221191,467.71,4.46043014526367,157.85,1.50537490844727
dblp.xml.0001.1,104.8576,746.9,7.12299346923828,3064.3,29.2234420776367,468.08,4.46395874023438,157.85,1.50537490844727
dblp.xml.0001.2,104.8576,746.12,7.11555480957031,3072.67,29.3032646179199,468.18,4.46491241455078,157.85,1.50537490844727
dna.001.1,104.8576,749.74,7.15007781982422,3121.44,29.7683715820312,464.9,4.43363189697266,157.85,1.50537490844727
einstein.de.txt,92.758441,682.7,7.35997708284036,2714.62,29.2654767666912,435.3,4.69283436965052,157.85,1.70173192108738
einstein.en.txt,467.626544,2627.76,5.61935594485843,13278.78,28.3961211577416,1402.38,2.99893155765768,157.85,0.33755568845553
english.001.2,104.8576,751.67,7.16848373413086,3136.2,29.9091339111328,487.33,4.64754104614258,157.85,1.50537490844727
Escherichia_Coli,112.689515,815.55,7.23714180507388,3540.95,31.4221780083089,505.88,4.48914879081696,173.12,1.53625650088209
influenza,154.808555,1017.07,6.56985655605402,4629.2,29.9027401941708,594.81,3.84222952019674,158.9,1.02642906265742
kernel,257.961616,1548.19,6.00162932767486,7528.76,29.1855824007553,902.88,3.50005560517189,157.85,0.611912742863264
para,429.265758,2457.71,5.72538096551368,12785.04,29.7835076796412,1326.17,3.08939153725837,215.47,0.501950122935266
proteins.001.1,104.8576,752.36,7.17506408691406,3078.41,29.3580055236816,494.08,4.7119140625,157.85,1.50537490844727
sources.001.2,104.8576,753.12,7.18231201171875,3143.01,29.9740791320801,485.01,4.62541580200195,157.85,1.50537490844727
world_leaders,46.968181,446.44,9.50515839648974,1522.02,32.4053426723083,312.75,6.65876330190433,157.85,3.36078589034564


==> codec/results.csv <==
Experiment,Input Size (MB),Dictionary Size (MB) (GC-IS),Compression Ratio (GC-IS),Compress Time (GC-IS),Decompress Time (GC-IS),Codec Ok (GC-IS),Dictionary Size (MB) (RePair),Compression Ratio (RePair),Compress Time (RePair),Decompress Time (RePair),Codec Ok (RePair),Dictionary Size (MB) (7z),Compression Ratio (7z),Compress Time (7z),Decompress Time (7z),Codec Ok (7z)
cere,461.286644,17.331549,3.75721890616889,41.0991544723511,7.86528038978577,True,8.57946,1.85989776890224,388.602849721909,6.87356114387512,True,8.404091,1.82188040978702,302.245611906052,0.992649555206299,True
coreutils,205.281778,11.060183,5.38780553625174,18.256796836853,3.79274368286133,True,5.207906,2.53695483872904,154.654131174088,2.23488283157349,True,23.86735,11.6266286430937,47.1231935024261,1.42738199234009,True
dblp.xml.00001.1,104.8576,0.446599,0.425909996032715,8.77922105789185,1.78202033042908,True,0.196694,0.187582015991211,53.0598695278168,0.53447413444519,True,0.168463,0.160658836364746,13.8360855579376,0.153371810913086,True
dblp.xml.00001.2,104.8576,0.446911,0.426207542419434,8.62364101409912,1.61891674995422,True,0.185728,0.1771240234375,53.9794714450836,0.578031778335571,True,0.167607,0.159842491149902,13.9654657840729,0.233768701553345,True
dblp.xml.0001.1,104.8576,0.878093,0.837414741516113,8.66666555404663,1.59322166442871,True,0.479279,0.457076072692871,54.3767838478088,0.761601209640503,True,0.204559,0.195082664489746,13.9603934288025,0.235175609588623,True
dblp.xml.0001.2,104.8576,0.808471,0.771018028259277,8.90121078491211,1.61338114738464,True,0.412924,0.393795013427734,54.4685215950012,0.626676797866821,True,0.196582,0.187475204467773,14.8267760276794,0.238036394119263,True
dna.001.1,104.8576,3.717627,3.54540538787842,8.70582485198975,1.71604990959167,True,2.546826,2.42884254455566,54.8684153556824,0.919696569442749,True,0.537398,0.512502670288086,35.4924345016479,0.168272733688355,True
einstein.de.txt,92.758441,0.288983,0.311543614666831,8.08601069450378,1.47401213645935,True,0.147363,0.158867482475261,44.9439141750336,0.461165904998779,True,0.099972,0.107776714358535,9.3177809715271,0.207700967788696,True
einstein.en.txt,467.626544,0.923625,0.197513381532935,46.3299763202667,7.90937376022339,True,0.456181,0.097552417811424,295.760073184967,1.85021686553955,True,0.332086,0.071015215936929,48.7332932949066,0.613754987716675,True
english.001.2,104.8576,4.376285,4.17355060577393,10.1085419654846,2.09844636917114,True,2.526189,2.40916156768799,64.3211688995361,1.42191743850708,True,0.573196,0.546642303466797,21.1078886985779,0.260054111480713,True
Escherichia_Coli,112.689515,15.934635,14.1402995655807,10.3603055477142,2.06242823600769,True,10.819401,9.60107158150428,96.5903661251068,1.71118927001953,True,7.390408,6.55820375125406,72.4516503810883,0.473755121231079,True
fib41,267.914296,0.080103,0.029898740453925,10.4376530647278,3.8252112865448,True,5.1E-05,1.90359382688559E-05,71.8442583084106,0.293811559677124,True,0.975573,0.364136223622796,15.4553716182709,0.686309099197388,True
influenza,154.808555,7.361187,4.75502597385526,12.6725313663483,2.4764347076416,True,5.053601,3.26441972150699,81.0226228237152,0.61604118347168,True,2.553139,1.64922345538333,27.0418236255646,0.475870370864868,True
kernel,257.961616,6.112175,2.36941258733625,23.4094846248627,4.53400874137878,True,2.832362,1.0979780805839,176.228404760361,3.11982607841492,True,2.124758,0.823672154387496,60.7469174861908,0.615086317062378,True
para,429.265758,21.376645,4.97981602343414,39.8557231426239,7.67341804504395,True,11.752895,2.73790647890438,407.524958133698,6.54956817626953,True,10.277829,2.39428112036833,297.778610229492,1.11596488952637,True
proteins.001.1,104.8576,4.329053,4.12850666046143,10.6513619422913,2.15814304351807,True,2.772319,2.64388942718506,59.0354385375977,1.12365984916687,True,0.622627,0.593783378601074,10.9962623119354,0.269135475158691,True
rs.13,216.747218,0.037389,0.017250048395085,8.08512568473816,3.19075608253479,True,0.000204,9.41188550802991E-05,66.0108275413513,0.359039068222046,True,0.354299,0.163461844294583,12.1376328468323,0.435464382171631,True
sources.001.2,104.8576,4.299635,4.10045146942139,9.20355010032654,1.90286636352539,True,2.452138,2.33854103088379,59.9969849586487,1.23777604103088,True,0.468094,0.446409225463867,16.8549177646637,0.164488077163696,True
tm29,268.435456,0.066191,0.024658069014549,9.47145247459412,3.36081194877625,True,0.000118,4.39584255218506E-05,89.2422921657562,0.412090063095093,True,1.927732,0.718136131763458,22.4752261638641,0.720968723297119,True
world_leaders,46.968181,1.586883,3.37863414382601,2.8237521648407,0.506324768066406,True,0.839184,1.78670747329985,17.8189442157745,0.270312070846558,True,0.653402,1.39115883580844,5.25989508628845,0.102971792221069,True


==> results_extract.csv <==
Filename,File Size(MB),GCIS bps,Access GCIS (us),RePair SC bps 6-0-0,Access RePair SC (us) 6-0-0,RePair SC bps 6-0-5,Access RePair SC (us) 6-0-5,RePair SC bps 6-0-8,Access RePair SC (us) 6-0-8,RePair SC bps 6-1-0,Access RePair SC (us) 6-1-0,RePair SC bps 6-1-5,Access RePair SC (us) 6-1-5,RePair SC bps 6-1-8,Access RePair SC (us) 6-1-8,RePair SC bps 6-2-0,Access RePair SC (us) 6-2-0,RePair SC bps 6-2-5,Access RePair SC (us) 6-2-5,RePair SC bps 6-2-8,Access RePair SC (us) 6-2-8,RePair SC bps 6-3-0,Access RePair SC (us) 6-3-0,RePair SC bps 6-3-5,Access RePair SC (us) 6-3-5,RePair SC bps 6-3-8,Access RePair SC (us) 6-3-8,RePair SC bps 6-4-0,Access RePair SC (us) 6-4-0,RePair SC bps 6-4-5,Access RePair SC (us) 6-4-5,RePair SC bps 6-4-8,Access RePair SC (us) 6-4-8,RePair SC bps 7-0-0,Access RePair SC (us) 7-0-0,RePair SC bps 7-0-5,Access RePair SC (us) 7-0-5,RePair SC bps 7-0-8,Access RePair SC (us) 7-0-8,RePair SC bps 7-1-0,Access RePair SC (us) 7-1-0,RePair SC bps 7-1-5,Access RePair SC (us) 7-1-5,RePair SC bps 7-1-8,Access RePair SC (us) 7-1-8,RePair SC bps 7-2-0,Access RePair SC (us) 7-2-0,RePair SC bps 7-2-5,Access RePair SC (us) 7-2-5,RePair SC bps 7-2-8,Access RePair SC (us) 7-2-8,RePair SC bps 7-3-0,Access RePair SC (us) 7-3-0,RePair SC bps 7-3-5,Access RePair SC (us) 7-3-5,RePair SC bps 7-3-8,Access RePair SC (us) 7-3-8,RePair SC bps 7-4-0,Access RePair SC (us) 7-4-0,RePair SC bps 7-4-5,Access RePair SC (us) 7-4-5,RePair SC bps 7-4-8,Access RePair SC (us) 7-4-8,RePair SC bps 8-0-0,Access RePair SC (us) 8-0-0,RePair SC bps 8-0-5,Access RePair SC (us) 8-0-5,RePair SC bps 8-0-8,Access RePair SC (us) 8-0-8,RePair SC bps 8-1-0,Access RePair SC (us) 8-1-0,RePair SC bps 8-1-5,Access RePair SC (us) 8-1-5,RePair SC bps 8-1-8,Access RePair SC (us) 8-1-8,RePair SC bps 8-2-0,Access RePair SC (us) 8-2-0,RePair SC bps 8-2-5,Access RePair SC (us) 8-2-5,RePair SC bps 8-2-8,Access RePair SC (us) 8-2-8,RePair SC bps 8-3-0,Access RePair SC (us) 8-3-0,RePair SC bps 8-3-5,Access RePair SC (us) 8-3-5,RePair SC bps 8-3-8,Access RePair SC (us) 8-3-8,RePair SC bps 8-4-0,Access RePair SC (us) 8-4-0,RePair SC bps 8-4-5,Access RePair SC (us) 8-4-5,RePair SC bps 8-4-8,Access RePair SC (us) 8-4-8,RePair SC bps 9-0-0,Access RePair SC (us) 9-0-0,RePair SC bps 9-0-5,Access RePair SC (us) 9-0-5,RePair SC bps 9-0-8,Access RePair SC (us) 9-0-8,RePair SC bps 9-1-0,Access RePair SC (us) 9-1-0,RePair SC bps 9-1-5,Access RePair SC (us) 9-1-5,RePair SC bps 9-1-8,Access RePair SC (us) 9-1-8,RePair SC bps 9-2-0,Access RePair SC (us) 9-2-0,RePair SC bps 9-2-5,Access RePair SC (us) 9-2-5,RePair SC bps 9-2-8,Access RePair SC (us) 9-2-8,RePair SC bps 9-3-0,Access RePair SC (us) 9-3-0,RePair SC bps 9-3-5,Access RePair SC (us) 9-3-5,RePair SC bps 9-3-8,Access RePair SC (us) 9-3-8,RePair SC bps 9-4-0,Access RePair SC (us) 9-4-0,RePair SC bps 9-4-5,Access RePair SC (us) 9-4-5,RePair SC bps 9-4-8,Access RePair SC (us) 9-4-8,RePair SC bps 10-0-0,Access RePair SC (us) 10-0-0,RePair SC bps 10-0-5,Access RePair SC (us) 10-0-5,RePair SC bps 10-0-8,Access RePair SC (us) 10-0-8,RePair SC bps 10-1-0,Access RePair SC (us) 10-1-0,RePair SC bps 10-1-5,Access RePair SC (us) 10-1-5,RePair SC bps 10-1-8,Access RePair SC (us) 10-1-8,RePair SC bps 10-2-0,Access RePair SC (us) 10-2-0,RePair SC bps 10-2-5,Access RePair SC (us) 10-2-5,RePair SC bps 10-2-8,Access RePair SC (us) 10-2-8,RePair SC bps 10-3-0,Access RePair SC (us) 10-3-0,RePair SC bps 10-3-5,Access RePair SC (us) 10-3-5,RePair SC bps 10-3-8,Access RePair SC (us) 10-3-8,RePair SC bps 10-4-0,Access RePair SC (us) 10-4-0,RePair SC bps 10-4-5,Access RePair SC (us) 10-4-5,RePair SC bps 10-4-8,Access RePair SC (us) 10-4-8,RePair SN bps 10-0-0,Access RePair SN (us) 10-0-0,RePair SN bps 10-0-5,Access RePair SN (us) 10-0-5,RePair SN bps 10-0-8,Access RePair SN (us) 10-0-8,RePair SN bps 10-1-0,Access RePair SN (us) 10-1-0,RePair SN bps 10-1-5,Access RePair SN (us) 10-1-5,RePair SN bps 10-1-8,Access RePair SN (us) 10-1-8,RePair SN bps 10-2-0,Access RePair SN (us) 10-2-0,RePair SN bps 10-2-5,Access RePair SN (us) 10-2-5,RePair SN bps 10-2-8,Access RePair SN (us) 10-2-8,RePair SN bps 10-3-0,Access RePair SN (us) 10-3-0,RePair SN bps 10-3-5,Access RePair SN (us) 10-3-5,RePair SN bps 10-3-8,Access RePair SN (us) 10-3-8,RePair SN bps 10-4-0,Access RePair SN (us) 10-4-0,RePair SN bps 10-4-5,Access RePair SN (us) 10-4-5,RePair SN bps 10-4-8,Access RePair SN (us) 10-4-8,RePair SN bps 11-0-0,Access RePair SN (us) 11-0-0,RePair SN bps 11-0-5,Access RePair SN (us) 11-0-5,RePair SN bps 11-0-8,Access RePair SN (us) 11-0-8,RePair SN bps 11-1-0,Access RePair SN (us) 11-1-0,RePair SN bps 11-1-5,Access RePair SN (us) 11-1-5,RePair SN bps 11-1-8,Access RePair SN (us) 11-1-8,RePair SN bps 11-2-0,Access RePair SN (us) 11-2-0,RePair SN bps 11-2-5,Access RePair SN (us) 11-2-5,RePair SN bps 11-2-8,Access RePair SN (us) 11-2-8,RePair SN bps 11-3-0,Access RePair SN (us) 11-3-0,RePair SN bps 11-3-5,Access RePair SN (us) 11-3-5,RePair SN bps 11-3-8,Access RePair SN (us) 11-3-8,RePair SN bps 11-4-0,Access RePair SN (us) 11-4-0,RePair SN bps 11-4-5,Access RePair SN (us) 11-4-5,RePair SN bps 11-4-8,Access RePair SN (us) 11-4-8,RePair SN bps 12-0-0,Access RePair SN (us) 12-0-0,RePair SN bps 12-0-5,Access RePair SN (us) 12-0-5,RePair SN bps 12-0-8,Access RePair SN (us) 12-0-8,RePair SN bps 12-1-0,Access RePair SN (us) 12-1-0,RePair SN bps 12-1-5,Access RePair SN (us) 12-1-5,RePair SN bps 12-1-8,Access RePair SN (us) 12-1-8,RePair SN bps 12-2-0,Access RePair SN (us) 12-2-0,RePair SN bps 12-2-5,Access RePair SN (us) 12-2-5,RePair SN bps 12-2-8,Access RePair SN (us) 12-2-8,RePair SN bps 12-3-0,Access RePair SN (us) 12-3-0,RePair SN bps 12-3-5,Access RePair SN (us) 12-3-5,RePair SN bps 12-3-8,Access RePair SN (us) 12-3-8,RePair SN bps 12-4-0,Access RePair SN (us) 12-4-0,RePair SN bps 12-4-5,Access RePair SN (us) 12-4-5,RePair SN bps 12-4-8,Access RePair SN (us) 12-4-8,RePair SN bps 13-0-0,Access RePair SN (us) 13-0-0,RePair SN bps 13-0-5,Access RePair SN (us) 13-0-5,RePair SN bps 13-0-8,Access RePair SN (us) 13-0-8,RePair SN bps 13-1-0,Access RePair SN (us) 13-1-0,RePair SN bps 13-1-5,Access RePair SN (us) 13-1-5,RePair SN bps 13-1-8,Access RePair SN (us) 13-1-8,RePair SN bps 13-2-0,Access RePair SN (us) 13-2-0,RePair SN bps 13-2-5,Access RePair SN (us) 13-2-5,RePair SN bps 13-2-8,Access RePair SN (us) 13-2-8,RePair SN bps 13-3-0,Access RePair SN (us) 13-3-0,RePair SN bps 13-3-5,Access RePair SN (us) 13-3-5,RePair SN bps 13-3-8,Access RePair SN (us) 13-3-8,RePair SN bps 13-4-0,Access RePair SN (us) 13-4-0,RePair SN bps 13-4-5,Access RePair SN (us) 13-4-5,RePair SN bps 13-4-8,Access RePair SN (us) 13-4-8,RePair SN bps 14-0-0,Access RePair SN (us) 14-0-0,RePair SN bps 14-0-5,Access RePair SN (us) 14-0-5,RePair SN bps 14-0-8,Access RePair SN (us) 14-0-8,RePair SN bps 14-1-0,Access RePair SN (us) 14-1-0,RePair SN bps 14-1-5,Access RePair SN (us) 14-1-5,RePair SN bps 14-1-8,Access RePair SN (us) 14-1-8,RePair SN bps 14-2-0,Access RePair SN (us) 14-2-0,RePair SN bps 14-2-5,Access RePair SN (us) 14-2-5,RePair SN bps 14-2-8,Access RePair SN (us) 14-2-8,RePair SN bps 14-3-0,Access RePair SN (us) 14-3-0,RePair SN bps 14-3-5,Access RePair SN (us) 14-3-5,RePair SN bps 14-3-8,Access RePair SN (us) 14-3-8,RePair SN bps 14-4-0,Access RePair SN (us) 14-4-0,RePair SN bps 14-4-5,Access RePair SN (us) 14-4-5,RePair SN bps 14-4-8,Access RePair SN (us) 14-4-8
Escherichia_Coli,112.689515,1.3347457214630838,36.4263,1.9621926316747391,20.7486,1.9550185125918769,20.549799999999998,1.9567913128386434,20.9135,1.7509803640560526,27.368,1.7438062449731904,27.7828,1.7455790452199569,28.6978,1.681038808268897,40.3101,1.6738646891860347,39.725100000000005,1.6756374894328012,39.1873,1.626272683842858,56.767599999999995,1.6190985647599956,55.5934,1.620871365006762,57.009699999999995,1.5866650947960863,81.5061,1.579490975713224,82.265,1.5812637759599906,81.3074,1.9362727756881375,24.4196,1.9335756658461083,24.4774,1.9345740905886408,24.5404,1.7250605080694508,38.569700000000005,1.7223633982274216,38.9295,1.723361822969954,38.2864,1.6551189522822953,59.06550000000001,1.6524218424402661,56.880399999999995,1.6534202671827987,56.37,1.6003528278562562,83.798,1.597655718014227,84.8262,1.5986541427567595,84.813,1.5607452388094847,126.62400000000001,1.5580481289674555,127.788,1.559046553709988,127.246,1.923311995796592,33.8165,1.9221321167279848,33.2975,1.9226318970314142,33.0077,1.7120997281779056,59.1549,1.7109198491092983,59.540400000000005,1.7114196294127275,59.248900000000006,1.64215817239075,93.241,1.6409782933221426,94.0907,1.641478073625572,93.93010000000001,1.5873920479647108,148.455,1.5862121688961035,146.54,1.586711949199533,147.496,1.5477844589179393,223.11399999999998,1.546604579849332,224.47,1.5471043601527614,224.14299999999997,1.9168299020543305,47.4332,1.916268501111217,46.202799999999996,1.9166035810873798,46.4899,1.7056176344356437,95.1983,1.7050562334925303,95.1562,1.705391313468693,94.8843,1.6356760786484883,158.25199999999998,1.6351146777053749,156.092,1.6354497576815377,156.352,1.5809099542224492,244.328,1.5803485532793358,250.045,1.5806836332554985,244.724,1.5413023651756776,372.917,1.5407409642325642,371.951,1.541076044208727,372.935,1.9135926887252999,69.10159999999999,1.9134271364997888,69.40650000000001,1.9134805221231097,70.2052,1.7023804211066131,156.702,1.7022148688811023,155.85,1.702268254504423,155.44199999999998,1.6324388653194577,259.686,1.6322733130939466,262.421,1.6323266987172675,258.623,1.5776727408934186,408.696,1.5775071886679075,409.755,1.5775605742912284,408.93699999999995,1.538065151846647,607.928,1.537899599621136,605.379,1.537952985244457,627.506,2.1344647015296854,16.805,2.021692683653843,16.304299999999998,2.0376048650133955,16.778000000000002,1.9232524339109986,18.0805,1.8104804160351564,17.5271,1.8263925973947088,17.3685,1.8533108781238432,19.8744,1.740538860248001,19.84,1.7564510416075534,20.044600000000003,1.798544753697804,24.2265,1.6857727358219619,23.6644,1.7016849171815143,23.0411,1.7589371646510326,28.8379,1.6461651467751903,29.485899999999997,1.6620773281347425,29.8751,2.0225778059298594,17.623,1.9700791506645494,17.688499999999998,1.97619989756811,17.3763,1.8113655383111729,19.3432,1.7588668830458627,20.0006,1.7649876299494234,19.5227,1.7414239825240174,22.9838,1.6889253272587073,22.2757,1.695046074162268,22.4157,1.6866578580979783,26.920699999999997,1.6341592028326681,26.7885,1.6402799497362288,26.3168,1.6470502690512068,33.6852,1.5945516137858966,33.5261,1.6006723606894573,33.3109,1.9666356359773134,18.5511,1.9417638987975057,18.5307,1.9446998241140714,18.6276,1.755423368358627,21.9084,1.7305516311788192,22.778100000000002,1.7334875564953847,22.289900000000003,1.6854818125714712,27.6611,1.6606100753916635,27.058500000000002,1.6635460007082292,27.452199999999998,1.630715688145432,32.7409,1.6058439509656244,33.894400000000005,1.60877987628219,33.894400000000005,1.5911080990986606,41.7945,1.5662363619188528,41.933,1.5691722872354186,43.144,1.9386740638647704,21.163999999999998,1.9269451288347457,20.7574,1.9282664230119368,20.8642,1.7274617962460839,27.9348,1.715732861216059,28.266099999999998,1.7170541553932501,28.4492,1.6575202404589282,36.8073,1.6457913054289035,36.5368,1.6471125996060947,36.9213,1.602754116032889,46.7851,1.5910251810028644,47.8708,1.5923464751800556,46.442,1.5631465269861176,61.242700000000006,1.5514175919560929,59.973299999999995,1.552738886133284,59.9322,1.9246880244359912,26.6274,1.9190598167007817,24.8477,1.919783078310347,25.437900000000003,1.7134757568173047,39.6036,1.7078475490820952,40.418,1.7085708106916602,40.3442,1.643534201030149,55.12820000000001,1.6379059932949396,55.2206,1.6386292549045047,55.0944,1.58876807660411,72.7458,1.5831398688689005,72.5869,1.5838631304784656,73.0141,1.5491604875573384,98.9321,1.543532279822129,95.48219999999999,1.544255541431694,95.1555
cere,461.286644,0.35521928529974955,75.22569999999999,0.4459301535727967,25.1498,0.445399047799008,24.5388,0.44556324938816133,24.7345,0.4338062907366553,32.2635,0.4332751849628666,32.8818,0.4334393865520199,32.7411,0.42814712840461083,42.5503,0.42761602263082216,41.9323,0.42778022421997547,42.3113,0.4229962487272881,56.422000000000004,0.4224651429534994,56.252100000000006,0.4226293445426527,57.04430000000001,0.4175750642370647,77.4793,0.417043958463276,78.15910000000001,0.41720816005242933,77.6045,0.4438909876610258,30.058200000000003,0.44368127857610373,30.237000000000002,0.44370777836784714,29.106199999999998,0.4317671248248844,45.1027,0.4315574157399623,44.909,0.4315839155317057,45.1041,0.42610796249283994,63.2093,0.42589825340791787,64.26610000000001,0.4259247531996613,62.3826,0.4209570828155172,85.9088,0.4207473737305952,86.312,0.4207738735223385,86.8969,0.4155358983252938,122.34,0.4153261892403718,121.95700000000001,0.41535268903211514,122.16199999999999,0.44287143939073165,40.7978,0.442772307970833,39.9798,0.4428078953874936,40.2136,0.43074757655459023,69.8734,0.4306484451346916,69.95320000000001,0.4306840325513522,68.2467,0.42508841422254573,105.49,0.4249892828026471,104.19099999999999,0.42502487021930774,103.762,0.41993753454522303,146.226,0.4198384031253244,147.611,0.419873990541985,146.251,0.41451635005499965,210.709,0.414417218635101,211.373,0.4144528060517616,213.62,0.44236176931235843,59.8942,0.44232632063806293,60.536,0.44234407966080197,58.9152,0.430237906476217,116.452,0.4302024578019215,117.478,0.43022021682466055,115.714,0.4245787441441725,178.355,0.42454329546987707,178.098,0.4245610544926161,178.457,0.4194278644668498,272.40500000000003,0.4193924157925544,268.096,0.41941017481529336,264.281,0.41400667997662643,383.73400000000004,0.413971231302331,386.57300000000004,0.41398899032506997,387.04200000000003,0.4421070383299457,96.4191,0.44208927930720665,96.1796,0.44210107240824426,95.86,0.4299831754938042,207.30400000000003,0.42996541647106523,205.767,0.42997720957210284,207.25600000000003,0.42432401316175977,332.344,0.4243062541390208,330.945,0.4243180472400584,337.903,0.4191731334844371,505.24699999999996,0.41915537446169804,505.00800000000004,0.4191671675627357,504.25899999999996,0.4137519489942137,717.6999999999999,0.41373418997147465,721.0060000000001,0.41374598307251226,724.504,0.614083593541026,19.8202,0.5349706504834335,19.0283,0.5564163700347674,19.1387,0.6019597307048846,19.7216,0.5228467876472921,19.5733,0.544292507198626,19.984299999999998,0.5963005683728402,21.5279,0.5171876253152475,21.224899999999998,0.5386333448665814,20.8725,0.5911496886955175,23.863799999999998,0.5120367456379249,23.8762,0.5334824651892588,24.273,0.5857285042052941,28.2252,0.5066155611477015,28.654200000000003,0.5280612806990354,28.3556,0.5279861863938987,19.051000000000002,0.49293965684382574,19.4886,0.5017783432723883,19.1939,0.5158623235577573,19.615199999999998,0.4808157940076843,20.302400000000002,0.48965448043624693,19.968700000000002,0.5102031612257129,22.1772,0.4751566316756398,21.7545,0.4839953181042025,21.7961,0.5050522815483901,24.1614,0.4700057519983171,24.3981,0.47884443842687974,24.4056,0.4996310970581667,29.209600000000002,0.46458456750809374,29.709400000000002,0.47342325393665635,29.3051,0.4849364422525964,19.1408,0.4696652782342426,19.4039,0.4732759442304599,19.4083,0.472812579416455,20.7401,0.45754141539810117,21.0087,0.46115208139431846,20.4209,0.46715341708441055,22.4654,0.45188225306605667,21.8495,0.455492919062274,22.3901,0.4620025374070878,25.0959,0.446731373388734,24.656,0.45034203938495126,25.602200000000003,0.4565813529168644,31.064999999999998,0.4413101888985106,30.383,0.4449208548947279,31.286199999999997,0.4634122292081797,19.7807,0.456616697534386,19.8641,0.45825850531237144,20.011300000000002,0.4512883663720383,21.293,0.4444928346982446,21.339,0.44613464247623,21.6493,0.44562920403999384,24.0583,0.43883367236620013,24.562800000000003,0.4404754801441856,23.7328,0.44047832436267115,27.2893,0.43368279268887744,27.8111,0.43532460046686283,27.1011,0.4350571398724477,33.1061,0.428261608198654,33.891799999999996,0.42990341597663945,32.4745,0.4526494636597369,21.323700000000002,0.44957621621492255,20.7432,0.4503764821770994,21.1921,0.4405256008235955,22.7519,0.43745235337878113,22.947100000000002,0.438252619340958,24.0044,0.43486643849155104,26.4256,0.43179319104673664,26.786500000000004,0.43259345700891355,26.736700000000003,0.4297155588142283,32.6656,0.42664231136941394,31.4876,0.4274425773315908,31.4106,0.4242943743240049,38.9096,0.42122112687919055,37.9363,0.4220213928413674,39.3408
dblp.xml.00001.1,104.8576,0.03771873474121094,43.3226,0.21831214904785157,22.7938,0.21813545227050782,22.8198,0.21831214904785157,21.8048,0.2119567108154297,28.9781,0.21178001403808594,29.6328,0.2119567108154297,29.5278,0.20951683044433594,33.3454,0.2093401336669922,34.3831,0.20951683044433594,34.035,0.2084821319580078,37.7569,0.20830543518066405,37.9994,0.2084821319580078,37.8007,0.20731376647949218,41.1482,0.20713706970214843,40.9857,0.20731376647949218,41.051300000000005,0.21720252990722655,26.230999999999998,0.21718238830566405,26.825599999999998,0.21720252990722655,26.6455,0.2108470916748047,39.933600000000006,0.21082695007324218,38.8195,0.2108470916748047,39.5197,0.20840721130371093,46.9856,0.20838706970214843,46.9241,0.20840721130371093,47.9343,0.2073725128173828,54.8539,0.2073523712158203,54.9701,0.2073725128173828,54.732,0.2062041473388672,59.9465,0.2061840057373047,59.972,0.2062041473388672,60.8492,0.21664924621582032,36.1972,0.21668983459472657,35.89,0.21664924621582032,36.3627,0.21029380798339845,60.0838,0.2103343963623047,60.4384,0.21029380798339845,60.9304,0.2078539276123047,77.09700000000001,0.20789451599121095,77.4115,0.2078539276123047,76.8872,0.20681922912597656,90.2003,0.2068598175048828,90.699,0.20681922912597656,89.8974,0.20565086364746094,101.525,0.20569145202636718,101.47,0.20565086364746094,101.145,0.21636695861816407,53.075,0.21636695861816407,52.4853,0.21636695861816407,52.6026,0.2100115203857422,99.4123,0.2100115203857422,99.4417,0.2100115203857422,98.9879,0.20757164001464845,130.517,0.20757164001464845,132.594,0.20757164001464845,134.293,0.2065369415283203,155.90200000000002,0.2065369415283203,156.317,0.2065369415283203,155.631,0.20536857604980469,175.71300000000002,0.20536857604980469,175.119,0.20536857604980469,177.043,0.21622276306152344,86.6737,0.21622276306152344,86.7366,0.21622276306152344,86.9633,0.20986732482910156,181.036,0.20986732482910156,182.63,0.20986732482910156,181.026,0.20742744445800781,243.799,0.20742744445800781,245.58499999999998,0.20742744445800781,242.60700000000003,0.2063927459716797,291.78700000000003,0.2063927459716797,295.312,0.2063927459716797,291.436,0.20522438049316405,327.032,0.20522438049316405,332.28200000000004,0.20522438049316405,334.433,1.9187736511230469,17.14,0.6803646850585937,17.9873,1.0675262451171874,17.132,1.912418212890625,17.9431,0.6740092468261719,18.290200000000002,1.0611708068847656,17.6469,1.9099783325195312,18.6899,0.6715693664550781,18.9666,1.058730926513672,19.2499,1.908943634033203,20.0007,0.67053466796875,19.750899999999998,1.0576962280273436,19.4482,1.9077752685546876,20.5163,0.6693663024902343,21.2215,1.0565278625488281,20.549899999999997,1.068271942138672,17.648,0.5100827026367187,17.416,0.7002180480957031,18.1763,1.06191650390625,18.2397,0.5037272644042968,18.715200000000003,0.6938626098632813,18.3327,1.0594766235351563,19.4295,0.5012873840332032,18.32,0.6914227294921875,18.9912,1.0584419250488282,19.8087,0.500252685546875,20.0407,0.6903880310058593,19.9328,1.0572735595703124,21.1621,0.4990843200683594,20.6034,0.6892196655273437,21.1721,0.6430204772949218,17.7853,0.39259002685546873,17.9617,0.4838311767578125,17.7262,0.6366650390625,18.695800000000002,0.3862345886230469,17.9885,0.4774757385253906,18.6576,0.6342251586914063,18.5083,0.3837947082519531,19.5079,0.4750358581542969,19.2654,0.6331904602050781,19.6709,0.382760009765625,19.2135,0.47400115966796874,20.0085,0.6320220947265625,19.9972,0.3815916442871094,21.1947,0.4728327941894531,20.6658,0.4303950500488281,18.0931,0.3277557373046875,17.430300000000003,0.3601814270019531,17.4606,0.42403961181640626,19.1894,0.32140029907226564,17.6561,0.35382598876953125,18.2499,0.4215997314453125,19.0391,0.31896041870117187,19.0649,0.3513861083984375,19.0306,0.4205650329589844,20.5079,0.3179257202148438,20.4467,0.3503514099121094,20.1216,0.4193966674804688,21.581400000000002,0.3167573547363281,21.6998,0.34918304443359377,20.866699999999998,0.32408187866210936,18.1037,0.2792572021484375,18.2092,0.29341873168945315,17.384900000000002,0.3177264404296875,19.06,0.2729017639160156,18.33,0.28706329345703124,19.0258,0.31528656005859373,19.4248,0.2704618835449219,19.5548,0.2846234130859375,19.8692,0.31425186157226564,20.1814,0.26942718505859375,20.5679,0.2835887145996094,20.273,0.31308349609375,21.4957,0.26825881958007813,21.3677,0.28242034912109376,21.254
dblp.xml.00001.2,104.8576,0.03761810302734375,36.8838,0.2657573699951172,28.7876,0.2657573699951172,29.0592,0.2657573699951172,27.8063,0.2599057769775391,37.326100000000004,0.2599057769775391,36.5672,0.2599057769775391,36.2804,0.25625511169433596,48.3237,0.25625511169433596,48.842999999999996,0.25625511169433596,48.1288,0.2527332305908203,66.7995,0.2527332305908203,67.3312,0.2527332305908203,67.1163,0.2495269012451172,90.4812,0.2495269012451172,88.4418,0.2495269012451172,89.4768,0.26551353454589843,35.4082,0.26551353454589843,35.6985,0.26551353454589843,37.233,0.25966194152832034,50.62219999999999,0.25966194152832034,51.2446,0.25966194152832034,51.2781,0.2560112762451172,74.7427,0.2560112762451172,73.9449,0.2560112762451172,74.3271,0.25248939514160157,108.066,0.25248939514160157,107.60000000000001,0.25248939514160157,107.004,0.24928306579589843,144.965,0.24928306579589843,145.435,0.24928306579589843,145.49,0.26541053771972656,52.935,0.26541053771972656,53.247299999999996,0.26541053771972656,51.9942,0.25955894470214846,82.919,0.25955894470214846,82.7084,0.25955894470214846,81.6662,0.25590827941894534,127.002,0.25590827941894534,128.53,0.25590827941894534,126.64699999999999,0.2523863983154297,195.512,0.2523863983154297,190.574,0.2523863983154297,191.297,0.24918006896972655,263.962,0.24918006896972655,264.08299999999997,0.24918006896972655,262.98,0.26534553527832033,83.8467,0.26534553527832033,80.93860000000001,0.26534553527832033,82.4083,0.2594939422607422,140.36599999999999,0.2594939422607422,136.167,0.2594939422607422,136.87199999999999,0.25584327697753906,215.875,0.25584327697753906,217.01999999999998,0.25584327697753906,215.021,0.2523213958740234,336.56600000000003,0.2523213958740234,341.948,0.2523213958740234,336.079,0.2491150665283203,476.669,0.2491150665283203,466.981,0.2491150665283203,468.087,0.26531288146972654,134.705,0.26531288146972654,132.725,0.26531288146972654,147.875,0.25946128845214844,234.74599999999998,0.25946128845214844,235.28099999999998,0.25946128845214844,234.73700000000002,0.2558106231689453,385.193,0.2558106231689453,387.877,0.2558106231689453,391.63800000000003,0.25228874206542967,609.788,0.25228874206542967,611.2180000000001,0.25228874206542967,611.3159999999999,0.24908241271972656,872.921,0.24908241271972656,870.32,0.24908241271972656,873.1540000000001,1.9655751037597655,20.086100000000002,0.6737785339355469,20.2758,1.0638294982910157,19.8332,1.9597235107421875,20.5058,0.6679269409179688,20.4638,1.0579779052734375,19.926,1.9560728454589844,22.5044,0.6642762756347657,21.8029,1.0543272399902344,21.581500000000002,1.9525509643554688,23.8034,0.66075439453125,23.927899999999998,1.0508053588867188,23.677699999999998,1.9493446350097656,26.3502,0.6575480651855469,26.128800000000002,1.0475990295410156,26.1706,1.1162721252441405,20.0127,0.5247822570800781,20.4617,0.7429962158203125,20.3313,1.1104205322265626,21.0623,0.5189306640625,21.2063,0.7371446228027344,20.112,1.1067698669433594,21.8137,0.5152799987792969,22.4682,0.7334939575195313,21.5837,1.1032479858398438,23.472,0.5117581176757813,23.3566,0.7299720764160156,23.5402,1.1000416564941407,27.4184,0.5085517883300781,27.22,0.7267657470703125,27.0075,0.6916200256347657,20.1746,0.4320870971679687,20.0999,0.5305755615234375,19.3572,0.6857684326171875,20.9335,0.42623550415039063,20.8045,0.5247239685058593,20.7319,0.6821177673339843,21.8298,0.4225848388671875,21.5243,0.5210733032226562,21.6877,0.6785958862304687,23.308799999999998,0.41906295776367186,24.0717,0.5175514221191406,24.1315,0.6753895568847657,26.951900000000002,0.4158566284179688,26.5275,0.5143450927734375,26.076,0.47929428100585936,20.1639,0.37029190063476564,20.855999999999998,0.40940658569335936,20.9789,0.47344268798828126,21.083,0.3644403076171875,21.4627,0.40355499267578127,21.2411,0.46979202270507814,20.9738,0.36078964233398436,22.159699999999997,0.39990432739257814,22.386300000000002,0.4662701416015625,24.5552,0.35726776123046877,23.5913,0.3963824462890625,25.243100000000002,0.46306381225585935,26.7385,0.35406143188476563,27.167400000000004,0.39317611694335936,26.6621,0.3731318664550781,20.5147,0.32770553588867185,20.1568,0.34246871948242186,20.1346,0.3672802734375,20.811799999999998,0.32185394287109376,20.725099999999998,0.33661712646484376,21.121599999999997,0.3636296081542969,21.246000000000002,0.31820327758789063,22.4213,0.33296646118164064,22.041800000000002,0.36010772705078126,24.5925,0.314681396484375,24.703,0.329444580078125,24.66,0.3569013977050781,27.346700000000002,0.3114750671386719,26.723999999999997,0.32623825073242185,27.253800000000002
dblp.xml.0001.1,104.8576,0.0723236083984375,42.3272,0.2965904998779297,19.2912,0.29254783630371095,18.129,0.29456871032714843,18.0799,0.2598775482177734,25.5002,0.2558348846435547,25.881999999999998,0.2578557586669922,25.9656,0.24179817199707032,32.5866,0.23775550842285156,33.0315,0.23977638244628907,32.8671,0.23387977600097656,38.5869,0.2298371124267578,38.5229,0.2318579864501953,37.5797,0.23084800720214843,44.5783,0.2268053436279297,45.3513,0.22882621765136718,45.467800000000004,0.2875737762451172,22.2711,0.2859282684326172,22.7629,0.28703453063964846,22.5256,0.25086082458496095,36.7917,0.24921531677246095,36.7597,0.2503215789794922,36.0707,0.23278144836425782,49.0745,0.23113594055175782,48.0587,0.23224220275878907,47.529700000000005,0.22486305236816406,59.4644,0.22321754455566406,59.92960000000001,0.2243238067626953,59.2735,0.22183128356933593,70.614,0.22018577575683593,70.11030000000001,0.22129203796386718,70.3005,0.2830498504638672,30.6803,0.28244041442871093,30.561899999999998,0.2830428314208984,30.3444,0.24633689880371093,57.7222,0.2457274627685547,58.54430000000001,0.2463298797607422,58.5038,0.2282575225830078,80.0228,0.22764808654785157,81.05590000000001,0.22825050354003906,80.1627,0.22033912658691407,100.69900000000001,0.2197296905517578,102.691,0.2203321075439453,103.295,0.21730735778808594,123.282,0.21669792175292968,124.854,0.2173003387451172,123.021,0.28079917907714846,45.205600000000004,0.2806151580810547,44.5367,0.28079917907714846,45.2071,0.24408622741699218,100.606,0.24390220642089844,100.33399999999999,0.24408622741699218,100.731,0.22600685119628905,148.571,0.2258228302001953,148.414,0.22600685119628905,149.305,0.21808845520019532,187.416,0.21790443420410155,190.52700000000002,0.21808845520019532,192.45499999999998,0.2150566864013672,233.251,0.21487266540527344,236.718,0.2150566864013672,229.691,0.2796794891357422,77.2145,0.2796587371826172,77.5374,0.2796794891357422,76.08070000000001,0.24296653747558594,190.133,0.24294578552246093,187.193,0.24296653747558594,189.727,0.2248871612548828,282.82099999999997,0.2248664093017578,282.999,0.2248871612548828,280.19,0.21696876525878905,356.587,0.21694801330566407,358.765,0.21696876525878905,361.738,0.21393699645996095,443.01700000000005,0.21391624450683594,441.229,0.21393699645996095,445.012,1.9809703063964843,14.474300000000001,0.9900285339355469,14.9306,1.1785836791992188,14.8853,1.9442573547363282,14.486099999999999,0.9533155822753906,15.1279,1.1418707275390625,14.7705,1.926177978515625,15.351899999999999,0.9352362060546875,15.8163,1.1237913513183593,14.9008,1.9182595825195312,16.7868,0.9273178100585937,16.5421,1.1158729553222657,16.8857,1.915227813720703,17.9545,0.9242860412597657,18.160999999999998,1.1128411865234376,18.4445,1.1305976867675782,14.0841,0.6798480224609375,14.869499999999999,0.7653109741210937,14.647599999999999,1.093884735107422,15.639700000000001,0.6431350708007812,15.3344,0.7285980224609375,14.8093,1.0758053588867187,15.7026,0.6250556945800781,15.357199999999999,0.7105186462402344,15.7524,1.067886962890625,17.075499999999998,0.6171372985839844,17.1879,0.7026002502441406,17.271800000000002,1.064855194091797,18.7866,0.6141055297851562,18.6554,0.6995684814453125,18.6263,0.7054116821289063,15.0294,0.4962934875488281,14.7974,0.5398760986328125,14.879600000000002,0.66869873046875,15.095500000000001,0.45958053588867187,15.5664,0.5031631469726563,15.0689,0.6506193542480468,16.6707,0.44150115966796877,16.778599999999997,0.48508377075195314,16.2165,0.6427009582519532,16.9081,0.433582763671875,17.6542,0.47716537475585935,17.5426,0.639669189453125,19.4721,0.4305509948730469,18.813299999999998,0.47413360595703125,19.5932,0.49281890869140627,15.5274,0.396881103515625,14.5916,0.42061630249023435,15.0005,0.45610595703125,15.737000000000002,0.36016815185546874,16.585,0.38390335083007815,15.9475,0.43802658081054685,17.6534,0.34208877563476564,16.7957,0.365823974609375,17.2296,0.4301081848144531,17.878,0.33417037963867186,18.396,0.35790557861328126,18.0873,0.427076416015625,20.600099999999998,0.33113861083984375,20.6432,0.3548738098144531,20.560100000000002,0.38652374267578127,15.7833,0.34271041870117186,15.1422,0.3554879760742187,15.445500000000001,0.349810791015625,16.868,0.3059974670410156,17.0573,0.3187750244140625,16.8164,0.33173141479492185,18.2777,0.2879180908203125,18.7853,0.30069564819335937,18.6878,0.3238130187988281,20.2273,0.27999969482421877,20.1871,0.29277725219726564,20.9119,0.32078125,22.3541,0.2769679260253906,22.6837,0.2897454833984375,23.4181
dblp.xml.0001.2,104.8576,0.07235984802246094,36.742000000000004,0.5295471954345703,22.3208,0.5289081573486328,21.8476,0.5295349884033204,22.6354,0.5110573577880859,31.540499999999998,0.5104183197021485,31.1998,0.511045150756836,31.0936,0.4892993927001953,45.1415,0.48866035461425783,46.624700000000004,0.4892871856689453,46.063700000000004,0.4672815704345703,62.1821,0.4666425323486328,62.1112,0.4672693634033203,62.9698,0.4456742095947266,85.83420000000001,0.4450351715087891,85.4771,0.44566200256347654,85.8109,0.5272217559814453,27.7964,0.5270298004150391,27.997,0.5272217559814453,27.6757,0.5087319183349609,44.0163,0.5085399627685547,45.4867,0.5087319183349609,44.4107,0.4869739532470703,72.13929999999999,0.48678199768066405,72.0408,0.4869739532470703,72.3528,0.46495613098144534,103.96000000000001,0.46476417541503906,104.023,0.46495613098144534,103.90299999999999,0.44334877014160157,145.851,0.4431568145751953,147.906,0.44334877014160157,145.96800000000002,0.5260504913330079,39.2005,0.5260279083251953,38.5283,0.5260504913330079,39.6235,0.5075606536865235,72.8487,0.5075380706787109,72.7449,0.5075606536865235,70.50319999999999,0.4858026885986328,127.024,0.4857801055908203,126.39800000000001,0.4858026885986328,125.732,0.4637848663330078,190.978,0.4637622833251953,187.0,0.4637848663330078,188.08599999999998,0.44217750549316404,269.47299999999996,0.44215492248535154,269.51,0.44217750549316404,270.545,0.5254642486572265,60.8228,0.5255039215087891,60.4701,0.5254642486572265,60.797599999999996,0.5069744110107421,122.8,0.5070140838623047,124.953,0.5069744110107421,125.722,0.48521644592285157,226.38,0.48525611877441405,225.81199999999998,0.48521644592285157,227.12400000000002,0.4631986236572266,359.314,0.46323829650878906,347.424,0.4631986236572266,348.19399999999996,0.4415912628173828,519.883,0.4416309356689453,506.728,0.4415912628173828,505.42499999999995,0.525179214477539,102.42500000000001,0.525179214477539,101.74499999999999,0.525179214477539,102.23599999999999,0.5066893768310546,224.037,0.5066893768310546,225.17200000000003,0.5066893768310546,228.14899999999997,0.48493141174316406,426.288,0.48493141174316406,425.589,0.48493141174316406,427.08700000000005,0.4629135894775391,663.588,0.4629135894775391,666.361,0.4629135894775391,665.217,0.4413062286376953,976.2639999999999,0.4413062286376953,976.0770000000001,0.4413062286376953,973.249,2.2257034301757814,16.7294,1.1986326599121093,16.6485,1.4251441955566406,16.6281,2.207213592529297,17.1733,1.180142822265625,17.099800000000002,1.4066543579101562,17.1227,2.185455627441406,18.8772,1.1583848571777344,19.0068,1.3848963928222657,19.1678,2.163437805175781,19.7672,1.1363670349121093,20.5639,1.3628785705566406,19.4617,2.1418304443359375,23.4178,1.1147596740722656,22.8213,1.341271209716797,23.5269,1.376136474609375,17.1777,0.9217860412597656,16.5917,1.0132977294921874,16.7363,1.3576466369628906,17.0908,0.9032962036132812,17.685200000000002,0.9948078918457032,17.6649,1.335888671875,18.5485,0.8815382385253906,18.6228,0.9730499267578125,19.0115,1.313870849609375,20.200499999999998,0.8595204162597656,20.927,0.9510321044921874,21.3288,1.2922634887695312,22.7376,0.8379130554199219,23.5256,0.9294247436523437,23.8358,0.9513540649414063,16.7477,0.7439689636230469,16.5999,0.7863937377929687,16.4127,0.9328642272949219,17.7872,0.7254791259765625,17.9146,0.7679039001464844,17.472099999999998,0.9111062622070313,19.1344,0.7037211608886719,19.145400000000002,0.7461459350585937,18.7992,0.8890884399414063,20.9521,0.6817033386230469,20.4378,0.7241281127929687,21.214199999999998,0.8674810791015625,23.2775,0.6600959777832032,24.3694,0.702520751953125,23.6724,0.7389666748046875,16.9671,0.6435710144042969,15.8827,0.6668974304199219,17.0456,0.7204768371582031,17.1771,0.6250811767578125,17.7061,0.6484075927734375,17.4676,0.6987188720703125,19.0665,0.6033232116699219,19.448,0.6266496276855469,19.1737,0.6767010498046875,21.4003,0.5813053894042969,21.4454,0.6046318054199219,21.6924,0.6550936889648438,24.4193,0.5596980285644532,24.3939,0.5830244445800781,24.659100000000002,0.6327694702148438,17.2893,0.5894296264648438,17.5486,0.6017337036132813,16.8555,0.6142796325683594,18.2226,0.5709397888183594,18.074299999999997,0.5832438659667969,18.1735,0.5925216674804688,19.6371,0.5491818237304688,20.2257,0.5614859008789063,19.842299999999998,0.5705038452148438,22.1377,0.5271640014648438,22.799500000000002,0.5394680786132813,22.4362,0.548896484375,26.473200000000002,0.505556640625,25.810699999999997,0.5178607177734375,25.8083
dna.001.1,104.8576,0.3395639801025391,37.9306,0.2707082366943359,15.4329,0.26877464294433595,15.892999999999999,0.2690813446044922,15.5417,0.23795997619628906,22.785800000000002,0.23602638244628907,22.9888,0.23633308410644532,23.2578,0.22645530700683594,28.3558,0.22452171325683593,29.4999,0.22482841491699218,28.817500000000003,0.22029747009277345,34.5715,0.21836387634277343,34.2353,0.2186705780029297,34.4044,0.21874336242675782,39.977000000000004,0.2168097686767578,39.1856,0.21711647033691406,39.8281,0.2649028778076172,18.892400000000002,0.2639357757568359,19.368199999999998,0.26420280456542966,18.0733,0.23215461730957032,32.7819,0.23118751525878906,33.2213,0.2314545440673828,32.445299999999996,0.22064994812011718,43.772,0.21968284606933594,43.980399999999996,0.2199498748779297,43.901,0.2144921112060547,53.964,0.21352500915527345,53.9539,0.2137920379638672,54.147800000000004,0.21293800354003906,63.6225,0.21197090148925782,63.577099999999994,0.21223793029785157,63.08200000000001,0.26200035095214846,24.8537,0.2615929412841797,25.890600000000003,0.26172599792480467,25.0908,0.22925209045410155,53.686299999999996,0.22884468078613282,53.6338,0.2289777374267578,53.9257,0.21774742126464844,74.0218,0.21734001159667968,74.0821,0.2174730682373047,73.6523,0.21158958435058595,93.693,0.21118217468261719,94.75670000000001,0.21131523132324218,94.0924,0.21003547668457032,112.73899999999999,0.20962806701660155,113.63700000000001,0.20976112365722657,112.51299999999999,0.2605492401123047,38.0291,0.26037376403808593,38.06,0.2604598236083984,37.5659,0.22780097961425783,93.2485,0.22762550354003908,92.289,0.22771156311035157,93.3761,0.21629631042480468,134.059,0.21612083435058593,135.42000000000002,0.21620689392089842,133.096,0.2101384735107422,168.889,0.20996299743652344,169.192,0.21004905700683593,171.21,0.20858436584472656,207.172,0.2084088897705078,204.11100000000002,0.2084949493408203,204.527,0.2598238372802734,62.8392,0.25974632263183595,62.869200000000006,0.2598021697998047,62.728899999999996,0.22707557678222656,173.39100000000002,0.22699806213378906,172.19899999999998,0.2270539093017578,172.72799999999998,0.21557090759277345,255.42600000000002,0.21549339294433595,254.89000000000001,0.2155492401123047,254.91000000000003,0.20941307067871093,324.244,0.20933555603027343,321.171,0.20939140319824218,329.69599999999997,0.20785896301269532,386.601,0.20778144836425783,381.861,0.20783729553222657,384.03900000000004,0.40188247680664063,11.8347,0.35039199829101564,11.802700000000002,0.3573350524902344,11.7569,0.3691342163085938,12.8223,0.31764373779296873,12.9579,0.3245867919921875,13.014800000000001,0.35762954711914063,13.8252,0.30613906860351564,13.656799999999999,0.3130821228027344,13.987,0.3514717102050781,14.934600000000001,0.2999812316894531,15.5776,0.3069242858886719,15.268999999999998,0.3499176025390625,16.7437,0.2984271240234375,16.941300000000002,0.3053701782226563,16.7733,0.33057083129882814,11.3507,0.3067594909667969,12.2459,0.3107133483886719,12.1967,0.29782257080078123,13.821900000000001,0.27401123046875,13.7821,0.277965087890625,13.442599999999999,0.28631790161132814,15.382299999999999,0.2625065612792969,15.2811,0.2664604187011719,15.0646,0.2801600646972656,16.9999,0.25634872436523437,16.2058,0.26030258178710936,16.7087,0.27860595703125,18.4511,0.25479461669921877,17.549400000000002,0.25874847412109375,18.547,0.2949107360839844,12.68,0.2839839172363281,12.764000000000001,0.28593490600585936,12.7214,0.2621624755859375,15.592600000000001,0.25123565673828124,15.268300000000002,0.2531866455078125,15.5759,0.2506578063964844,17.7239,0.23973098754882813,17.1162,0.2416819763183594,17.7026,0.24449996948242186,19.550600000000003,0.23357315063476564,19.9829,0.23552413940429687,19.313,0.24294586181640626,21.7911,0.23201904296875,22.0994,0.23397003173828124,21.6166,0.27708343505859373,13.5239,0.2718426513671875,13.4897,0.273060302734375,14.036399999999999,0.24433517456054688,18.3998,0.23909439086914064,18.4135,0.24031204223632813,18.4399,0.23283050537109376,21.3121,0.2275897216796875,22.1068,0.228807373046875,22.520899999999997,0.22667266845703124,25.665900000000004,0.221431884765625,25.441599999999998,0.2226495361328125,25.52,0.22511856079101564,28.2136,0.21987777709960937,28.5028,0.22109542846679686,28.7179,0.268184814453125,16.0829,0.26584442138671877,16.0442,0.266453857421875,16.3106,0.23543655395507812,24.8366,0.23309616088867188,24.2026,0.2337055969238281,24.848100000000002,0.223931884765625,30.787,0.22159149169921874,31.5535,0.222200927734375,31.8828,0.2177740478515625,37.2973,0.21543365478515625,36.858000000000004,0.2160430908203125,37.6039,0.21621994018554688,42.566500000000005,0.21387954711914062,41.706700000000005,0.21448898315429688,41.9908
einstein.de.txt,92.758441,0.027235817816299867,35.1588,0.22167470451557073,21.5116,0.221466335338689,21.434800000000003,0.22167470451557073,22.389200000000002,0.2067835529922285,26.509700000000002,0.20657518381534679,26.4823,0.2067835529922285,27.002399999999998,0.19668903232213658,32.6874,0.1964806631452549,33.2254,0.19668903232213658,32.8775,0.18857315637721855,41.7321,0.18836478720033684,41.0813,0.18857315637721855,41.4417,0.1809209363490704,52.0847,0.18071256717218867,52.1985,0.1809209363490704,52.0574,0.21953754052420954,25.799100000000003,0.21951063192189701,26.4826,0.21953754052420954,26.222299999999997,0.20464638900086732,35.0203,0.2046194803985548,35.0317,0.20464638900086732,35.0744,0.19455186833077542,45.5359,0.19452495972846287,44.7817,0.19455186833077542,46.408100000000005,0.18643599238585737,60.4066,0.18640908378354484,61.7531,0.18643599238585737,61.691399999999994,0.1787837723577092,78.3413,0.17875686375539668,78.6687,0.1787837723577092,79.1841,0.21845947152130338,35.0203,0.21847672062534987,34.9533,0.21845947152130338,34.7587,0.20356831999796116,51.708200000000005,0.20358556910200765,51.698100000000004,0.20356831999796116,51.4694,0.19347379932786926,70.6904,0.19349104843191575,71.21889999999999,0.19347379932786926,70.97919999999999,0.1853579233829512,98.6823,0.1853751724869977,97.3751,0.1853579233829512,98.0483,0.17770570335480304,135.698,0.17772295245884953,128.49699999999999,0.17770570335480304,128.448,0.21791715969008146,50.8435,0.21791715969008146,51.242399999999996,0.21791715969008146,49.723299999999995,0.20302600816673924,82.5069,0.20302600816673924,80.4042,0.20302600816673924,81.041,0.19293148749664735,117.407,0.19293148749664735,115.49499999999999,0.19293148749664735,116.02799999999999,0.1848156115517293,168.75500000000002,0.1848156115517293,165.87199999999999,0.1848156115517293,166.57999999999998,0.17716339152358113,224.917,0.17716339152358113,228.93200000000002,0.17716339152358113,223.46499999999997,0.2176573881831412,81.1379,0.2176573881831412,80.5183,0.2176573881831412,80.8092,0.20276623665979898,141.224,0.20276623665979898,140.965,0.20276623665979898,142.12199999999999,0.19267171598970706,209.664,0.19267171598970706,208.65900000000002,0.19267171598970706,208.93,0.18455584004478903,307.34499999999997,0.18455584004478903,310.84999999999997,0.18455584004478903,306.355,0.17690362001664087,420.43,0.17690362001664087,419.252,0.17690362001664087,421.173,2.246561776517999,17.0572,0.8506469831678176,16.1927,1.2980920194637597,17.0827,2.2316706249946567,17.3215,0.8357558316444753,17.6077,1.2832008679404174,17.6931,2.2215761043245648,18.014499999999998,0.8256613109743834,17.974,1.2731063472703255,17.918799999999997,2.2134602283796467,19.620199999999997,0.8175454350294654,19.8525,1.2649904713254074,19.6692,2.205808008351499,20.7665,0.8098932150013173,21.3391,1.2573382512972593,21.8823,1.2332493600232026,17.451800000000002,0.6260890046653544,17.1064,0.808118454685973,17.1823,1.2183582084998603,16.9714,0.6111978531420121,17.6411,0.7932273031626308,17.815,1.2082636878297686,18.2848,0.6011033324719203,18.7204,0.7831327824925389,18.2579,1.2001478118848505,19.381899999999998,0.5929874565270022,19.7977,0.7750169065476208,19.7303,1.1924955918567024,21.3038,0.5853352364988541,21.8162,0.7673646865194726,21.7481,0.7265786625284054,17.1286,0.46760061437427564,17.0911,0.5350120103894372,17.0763,0.7116875110050631,17.5782,0.45270946285093344,17.791,0.520120858866095,17.950499999999998,0.7015929903349712,18.4577,0.4426149421808415,18.938,0.5100263381960031,18.1522,0.6934771143900532,19.8268,0.4344990662359235,19.5766,0.501910462251085,19.9499,0.6858248943619051,21.5612,0.4268468462077753,21.8054,0.4942582422229369,22.5059,0.4732300319708909,17.7494,0.3598958287796148,17.565,0.38933953191386644,17.7834,0.4583388804475487,17.1955,0.34500467725627254,17.4712,0.37444838039052425,17.2021,0.4482443597774568,19.4213,0.3349101565861807,18.1084,0.3643538597204323,18.005399999999998,0.4401284838325388,20.2133,0.3267942806412626,20.2684,0.3562379837755143,20.500799999999998,0.4324762638043906,22.2024,0.31914206061311445,22.1745,0.3485857637473661,22.334899999999998,0.34661919339502484,17.8761,0.2954267849327049,17.6925,0.3103267334991109,17.424400000000002,0.3317280418716826,18.563,0.2805356334093627,18.432000000000002,0.29543558197576864,18.1899,0.3216335212015907,18.5649,0.2704411127392708,19.669700000000002,0.28534106130567677,18.6264,0.31351764525667264,20.456,0.26232523679435277,19.9937,0.2772251853607587,20.8251,0.3058654252285245,23.1896,0.2546730167662046,22.7556,0.26957296533261055,22.5008
einstein.en.txt,467.626544,0.017902662086692837,46.9328,0.10279620055101064,23.1518,0.10209677062301237,23.225199999999997,0.10243988202688512,22.6528,0.09397904495344472,29.059400000000004,0.09327961502544646,28.8304,0.09362272642931921,28.954400000000003,0.08713317180728732,35.260999999999996,0.08643374187928904,35.6659,0.08677685328316179,34.7156,0.08214259111860853,42.390699999999995,0.08144316119061026,42.3808,0.081786272594483,42.9411,0.07751325596264698,52.44180000000001,0.0768138260346487,52.1772,0.07715693743852145,52.775499999999994,0.1003773814858551,25.997500000000002,0.10011713962926792,26.845999999999997,0.10029033766740153,26.5591,0.09156022588828919,38.3448,0.09129998403170202,37.382799999999996,0.09147318206983562,38.2337,0.08471435274213177,48.9359,0.0844541108855446,49.7387,0.0846273089236782,49.278,0.07972377205345298,61.626599999999996,0.07946353019686582,61.9066,0.07963672823499943,61.5388,0.07509443689749143,79.7238,0.07483419504090426,79.5422,0.07500739307903788,79.88159999999999,0.09917067496493527,34.254400000000004,0.09909444319311352,33.557900000000004,0.09917040124223572,34.252300000000005,0.09035324564466982,55.428200000000004,0.09027728759554761,55.3254,0.09035324564466982,55.6562,0.08350737249851241,75.6158,0.0834314144493902,75.5833,0.08350737249851241,75.61710000000001,0.07851679180983362,97.2485,0.07844083376071141,99.15859999999999,0.07851679180983362,99.1183,0.07388745665387207,138.562,0.07381149860474986,132.298,0.07388745665387207,132.341,0.0985666373977265,47.5973,0.09854063374127026,47.1676,0.09856691112042605,48.3259,0.0897494818001606,90.5795,0.08972320442100482,89.72,0.0897494818001606,90.9673,0.08290360865400319,128.861,0.0828773312748474,129.365,0.08290360865400319,130.186,0.0779130279653244,168.479,0.0778867505861686,168.986,0.0779130279653244,172.295,0.07328369280936285,228.37800000000001,0.07325741543020706,227.924,0.07328369280936285,229.95299999999997,0.09826581615093262,74.373,0.09826622673498192,75.4059,0.09826581615093262,74.9628,0.08944838683066716,155.98700000000002,0.08944879741471648,160.32999999999998,0.08944838683066716,157.74699999999999,0.08260251368450974,234.69699999999997,0.08260292426855906,230.81900000000002,0.08260251368450974,233.985,0.07761193299583097,313.162,0.07761234357988027,307.854,0.07761193299583097,312.685,0.07298259783986942,421.858,0.07298300842391872,420.37000000000006,0.07298259783986942,419.68199999999996,2.448623190218218,18.6097,0.6879792863084351,18.1389,1.1679423570104266,18.1508,2.439805760897953,18.9634,0.6791618569881696,18.7555,1.1591249276901612,18.8432,2.4329598877517955,19.358900000000002,0.6723159838420122,20.086499999999997,1.1522790545440038,19.339000000000002,2.4279693070631168,20.6247,0.6673254031533334,20.9566,1.147288473855325,21.2655,2.423339971907155,23.2594,0.6626960679973718,23.7578,1.1426591386993634,23.2531,1.273604725055984,18.1857,0.4712888325689228,18.797900000000002,0.6973702673302481,19.205,1.2647873641663934,19.5866,0.4624714032486573,19.2791,0.6885531117326822,19.5657,1.257941491020236,20.3174,0.4556255301024999,19.6209,0.6817072385865247,20.2912,1.2529509103315573,21.244,0.45063494941382115,21.3221,0.676716657897846,21.0729,1.2483215751755956,23.929100000000002,0.44600561425785956,23.115,0.6720873227418844,23.397399999999998,0.6860847488589099,18.294,0.33355824215145496,19.0332,0.42281589558354926,18.4001,0.6772673195386445,19.1259,0.3247408128311895,18.8866,0.41399873998598336,19.398799999999998,0.6704214463924871,20.7454,0.3178949396850321,20.2165,0.40715286683982593,20.2482,0.6654308657038083,21.3146,0.31290435899635327,21.424799999999998,0.40216228615114713,20.744699999999998,0.6608015305478467,23.5778,0.30827502384039174,23.820800000000002,0.3975329509951856,24.2485,0.3923276006333806,19.167,0.23801259665020214,19.1827,0.2724957717541372,19.233700000000002,0.3835104450358147,19.789399999999997,0.2291951673299367,19.544900000000002,0.2636786161565713,18.801399999999997,0.3766645718896573,20.3612,0.22234929418377927,20.9067,0.25683274301041387,20.7966,0.37167399120097855,21.8162,0.21735871349510047,21.8336,0.2518421623217351,21.3851,0.36704465604501696,23.8993,0.21272937833913894,24.3349,0.24721282716577356,24.079800000000002,0.2454625073635683,19.6298,0.17665368456928313,19.3049,0.19142745669287756,18.6449,0.2366453517660024,19.172,0.16783625524901769,19.9651,0.18261030109531165,19.2964,0.22979947861984498,20.5101,0.16099038210286026,20.6518,0.17576442794915423,20.3961,0.2248088979311662,22.1126,0.1559998014141815,22.0168,0.17077384726047545,22.1994,0.22017956277520465,24.2953,0.15137046625821993,24.8854,0.1661445121045139,24.2725
english.001.2,104.8576,0.3892095184326172,31.692500000000003,2.24289306640625,18.942,2.2269491577148437,18.5006,2.23328857421875,18.945600000000002,2.1302809143066406,30.4714,2.1143370056152344,29.6609,2.120677947998047,29.524800000000003,2.01405029296875,44.7827,1.9981063842773437,45.012,2.004447326660156,44.8155,1.8952777099609375,64.07929999999999,1.8793338012695313,64.4434,1.8856747436523438,64.44879999999999,1.7788215637207032,90.36800000000001,1.7628776550292968,90.12790000000001,1.7692185974121093,88.7105,2.218653564453125,22.5857,2.211851806640625,23.4037,2.21530517578125,23.5484,2.106042938232422,43.6132,2.099241180419922,44.8438,2.1026933288574217,44.8206,1.9898123168945312,71.9427,1.9830105590820313,71.62190000000001,1.9864627075195314,71.5836,1.8710397338867188,108.89200000000001,1.8642379760742187,109.148,1.8676901245117188,110.43099999999998,1.7545835876464844,155.305,1.7477818298339844,157.12800000000001,1.7512339782714843,156.293,2.20653564453125,31.8557,2.2037789916992185,31.9664,2.2055892944335938,32.4459,2.093925018310547,74.28,2.0911683654785156,72.21300000000001,2.092978668212891,74.15469999999999,1.9776943969726561,128.182,1.974937744140625,129.225,1.976748046875,126.35099999999998,1.8589218139648438,200.70299999999997,1.8561651611328125,198.999,1.8579754638671875,199.092,1.7424656677246093,291.85400000000004,1.7397090148925782,292.168,1.7415193176269532,291.687,2.2004779052734373,50.7114,2.1994500732421876,49.8136,2.2003768920898437,50.8906,2.0878672790527344,133.66,2.086839447021484,136.191,2.0877647399902344,135.43,1.9716366577148436,240.972,1.9706088256835939,241.542,1.9715341186523438,242.415,1.8528640747070313,389.712,1.8518362426757813,388.438,1.8527615356445313,383.944,1.7364079284667968,571.502,1.7353800964355468,576.551,1.7363053894042968,563.706,2.1974392700195313,85.81309999999999,2.197112731933594,85.2073,2.197438049316406,84.58869999999999,2.084827423095703,249.83499999999998,2.0845008850097657,250.531,2.084827423095703,254.81799999999998,1.9685968017578126,469.152,1.968270263671875,470.84999999999997,1.9685968017578126,469.826,1.84982421875,752.609,1.8494976806640624,750.1750000000001,1.84982421875,745.619,1.7333680725097655,1105.6200000000001,1.7330415344238281,1101.75,1.7333680725097655,1102.76,4.006680679321289,14.1454,2.8694264984130857,14.0644,3.0570804595947267,14.3329,3.894070053100586,15.325700000000001,2.7568158721923828,15.5426,2.944468307495117,15.3856,3.777839431762695,17.0746,2.640585250854492,16.6574,2.8282376861572267,17.237099999999998,3.659066848754883,19.156100000000002,2.52181266784668,19.8828,2.709465103149414,19.7076,3.5426107025146485,22.9936,2.4053565216064454,23.2984,2.5930089569091797,22.5502,3.1015445709228517,14.566200000000002,2.5700614166259768,14.483699999999999,2.6712175750732423,14.403099999999998,2.988932418823242,16.032799999999998,2.4574495697021486,14.8991,2.558605422973633,15.8943,2.8727017974853517,17.7227,2.341218948364258,17.0809,2.4423748016357423,17.8014,2.753929214477539,20.4494,2.2224463653564452,20.4483,2.3236022186279297,20.2436,2.6374730682373047,24.3066,2.1059902191162108,24.6782,2.2071460723876952,24.9104,2.6489795684814452,14.321800000000001,2.4005912017822264,14.9087,2.4507999420166016,14.7261,2.536367416381836,16.2272,2.287979965209961,16.6343,2.3381880950927734,16.0415,2.420136795043945,18.8432,2.1717493438720705,19.0468,2.2219574737548826,18.8769,2.3013642120361326,22.5439,2.052976760864258,23.1826,2.1031848907470705,23.5133,2.1849080657958986,28.3316,1.9365206146240235,28.3385,1.986728744506836,28.1165,2.4226981353759767,15.187500000000002,2.308807144165039,15.6164,2.337289962768555,14.888499999999999,2.3100859832763674,18.6718,2.196196517944336,18.8875,2.2246793365478514,18.4036,2.1938553619384766,22.1606,2.079965896606445,22.4308,2.108448715209961,21.7852,2.075082778930664,27.866000000000003,1.9611933135986328,28.372199999999996,1.9896761322021483,27.601,1.9586266326904296,35.9263,1.8447371673583985,36.060199999999995,1.873219985961914,35.663,2.3095561981201174,16.8923,2.2575543975830077,16.5491,2.27309196472168,16.863,2.196945571899414,21.4169,2.1449422454833984,21.8192,2.16047981262207,21.2128,2.0807149505615232,28.124900000000004,2.0287116241455077,28.400199999999998,2.04424919128418,27.4408,1.9619423675537109,38.8136,1.9099390411376953,37.538700000000006,1.9254766082763672,37.6014,1.8454862213134766,50.801399999999994,1.793482894897461,50.7622,1.8090204620361328,51.17040000000001
fib41,267.914296,0.000298901556190193,33.6826,5.153886972869861e-05,8.573649999999999,5.153886972869861e-05,8.98986,5.153886972869861e-05,9.02153,5.649567875243208e-05,9.14977,5.649567875243208e-05,9.63945,5.649567875243208e-05,9.278839999999999,5.63762375711373e-05,10.2132,5.63762375711373e-05,10.1605,5.63762375711373e-05,10.1875,5.548042871142643e-05,11.7742,5.548042871142643e-05,12.0597,5.548042871142643e-05,11.5265,5.4226296307831216e-05,14.7304,5.4226296307831216e-05,14.2892,5.4226296307831216e-05,14.651200000000001,5.153886972869861e-05,9.5172,5.153886972869861e-05,8.488389999999999,5.153886972869861e-05,8.920390000000001,5.649567875243208e-05,9.367880000000001,5.649567875243208e-05,9.46924,5.649567875243208e-05,9.34536,5.63762375711373e-05,10.0532,5.63762375711373e-05,10.4817,5.63762375711373e-05,10.291500000000001,5.548042871142643e-05,11.7043,5.548042871142643e-05,11.8769,5.548042871142643e-05,11.5883,5.4226296307831216e-05,14.235000000000001,5.4226296307831216e-05,14.272099999999998,5.4226296307831216e-05,14.0075,5.153886972869861e-05,8.627419999999999,5.153886972869861e-05,8.70425,5.153886972869861e-05,8.70562,5.649567875243208e-05,9.17693,5.649567875243208e-05,9.11736,5.649567875243208e-05,9.17921,5.63762375711373e-05,10.6205,5.63762375711373e-05,10.3379,5.63762375711373e-05,10.046800000000001,5.548042871142643e-05,11.9658,5.548042871142643e-05,11.6143,5.548042871142643e-05,11.9562,5.4226296307831216e-05,14.211599999999999,5.4226296307831216e-05,14.3102,5.4226296307831216e-05,13.937199999999999,5.153886972869861e-05,8.96005,5.153886972869861e-05,8.63761,5.153886972869861e-05,9.298770000000001,5.649567875243208e-05,9.34475,5.649567875243208e-05,9.39353,5.649567875243208e-05,9.35218,5.63762375711373e-05,10.1668,5.63762375711373e-05,10.0246,5.63762375711373e-05,10.0357,5.548042871142643e-05,12.0312,5.548042871142643e-05,11.713,5.548042871142643e-05,12.138300000000001,5.4226296307831216e-05,14.266300000000001,5.4226296307831216e-05,14.2349,5.4226296307831216e-05,14.410700000000002,5.153886972869861e-05,8.29766,5.153886972869861e-05,8.829460000000001,5.153886972869861e-05,8.98667,5.649567875243208e-05,9.369869999999999,5.649567875243208e-05,9.22719,5.649567875243208e-05,9.00607,5.63762375711373e-05,10.0216,5.63762375711373e-05,9.69839,5.63762375711373e-05,9.970270000000001,5.548042871142643e-05,11.173,5.548042871142643e-05,11.8671,5.548042871142643e-05,11.6314,5.4226296307831216e-05,14.027600000000001,5.4226296307831216e-05,14.355200000000002,5.4226296307831216e-05,14.552000000000001,0.07066119383192601,8.30968,0.0370135978111448,8.75481,0.036034657889252766,8.5596,0.07066615064094975,8.89593,0.03701855462016854,8.96446,0.0360396146982765,9.034749999999999,0.07066603119976846,9.21111,0.03701843517898724,9.36535,0.036039495257095204,9.630840000000001,0.07066513539090874,10.3619,0.03701753937012753,10.6405,0.03603859944823549,10.507,0.07066388125850515,11.7396,0.037016285237723934,12.1644,0.036037345315831894,12.0733,0.03537647725972787,8.45114,0.01855133553604769,8.124130000000001,0.01810677545926851,8.68801,0.0353814340687516,8.64899,0.018556292345071425,8.56752,0.018111732268292245,8.742320000000001,0.035381314627570305,9.4045,0.018556172903890132,9.70762,0.018111612827110952,9.40813,0.03538041881871059,10.3477,0.01855527709503042,10.4143,0.01811071701825124,10.174199999999999,0.035379164686306995,12.4063,0.018554022962626825,12.1929,0.018109462885847645,11.9211,0.01773417869421944,8.65621,0.009320204398499139,8.28461,0.009119065449198724,8.685270000000001,0.017739135503243172,8.862,0.00932516120752287,8.88326,0.009124022258222458,8.76389,0.017739016062061876,9.40784,0.009325041766341576,9.360980000000001,0.009123902817041164,9.26601,0.017738120253202167,10.3533,0.009324145957481865,10.3661,0.009123007008181453,10.4162,0.01773686612079857,12.0983,0.009322891825078271,12.784300000000002,0.009121752875777857,12.1044,0.008912969690874578,8.38625,0.004704997153268746,8.559429999999999,0.0046013222079048744,8.75046,0.008917926499898312,8.73265,0.004709953962292479,8.957379999999999,0.004606279016928607,8.78617,0.008917807058717015,9.24571,0.004709834521111184,9.21536,0.004606159575747313,9.65681,0.008916911249857305,10.088700000000001,0.004708938712251473,10.421999999999999,0.004605263766887602,10.585899999999999,0.00891565711745371,12.1875,0.004707684579847878,12.2149,0.004604009634484007,11.9476,0.004502604071564736,8.73072,0.0023999017954607392,8.53268,0.002365980499973021,8.17104,0.00450756088058847,8.64333,0.002404858604484473,8.939,0.002370937308996755,8.874460000000001,0.004507441439407176,9.18743,0.002404739163303178,9.09412,0.00237081786781546,9.06636,0.004506545630547465,10.0807,0.0024038433544434673,10.6228,0.002369922058955749,10.289,0.004505291498143869,12.124,0.002402589222039872,12.148399999999999,0.0023686679265521537,12.038
influenza,154.808555,0.4526182936078694,39.0169,0.5306386329876924,15.382299999999999,0.5255970511448802,14.9291,0.5263994874185086,14.555599999999998,0.44834033881396285,24.590600000000002,0.4432987569711506,24.360599999999998,0.44410119324477904,24.5777,0.41872533465608536,33.9095,0.41368375281327313,34.2785,0.41448618908690155,34.1477,0.39324271194185617,45.2886,0.38820113009904395,45.4168,0.38900356637267236,45.8906,0.37188430574783155,59.9139,0.3668427239050193,60.0452,0.36764516017864773,59.769099999999995,0.5201459828883488,18.232400000000002,0.5176733546799142,19.025,0.5183862868560462,18.4362,0.43784768871461915,37.1944,0.4353750605061846,37.8772,0.43608799268231657,37.2047,0.4082326845567417,54.3335,0.4057600563483071,54.2533,0.4064729885244391,54.4405,0.38275006184251253,74.11720000000001,0.3802774336340779,73.4593,0.3809903658102099,75.1095,0.3613916556484879,100.736,0.3589190274400533,98.93119999999999,0.35963195961618527,98.9234,0.5148972807090667,25.0584,0.513862712561331,25.890200000000004,0.5141303980261298,25.216,0.4325989865353371,61.0663,0.4315644183876014,60.7391,0.4318321038524002,60.470400000000005,0.4029839823774597,93.369,0.4019494142297239,93.1781,0.4022170996945227,93.32430000000001,0.3775013596632305,130.959,0.3764667915154947,127.79499999999999,0.3767344769802935,127.4,0.3561429534692059,172.38,0.3551083853214701,172.521,0.35537607078626887,173.82899999999998,0.5122737564471163,38.225300000000004,0.5118016378358419,38.6646,0.5119794057892989,40.025,0.4299754622733866,108.747,0.42950334366211224,106.984,0.4296811116155693,107.69899999999998,0.4003604581155092,166.552,0.39988833950423475,167.127,0.40006610745769183,166.738,0.37487783540128,239.628,0.37440571679000556,236.864,0.37458348474346265,237.391,0.3535194292072554,316.622,0.35304731059598093,316.96,0.353225078549438,317.09499999999997,0.510961994316141,63.6954,0.5107662428604156,62.7583,0.5108615347517454,62.758,0.4286637001424114,196.00900000000001,0.428467948686686,195.215,0.42856324057801587,196.591,0.3990486959845339,315.898,0.3988529445288085,312.95799999999997,0.39894823642013844,314.776,0.3735660732703047,444.239,0.3733703218145793,440.52,0.3734656137059092,443.065,0.3522076670762801,595.756,0.35201191562055467,592.553,0.3521072075118846,593.268,0.7368007278409129,11.943900000000001,0.6221321295841822,11.7723,0.6310259016370252,11.852500000000001,0.6545024336671833,13.1985,0.5398338354104526,13.1744,0.5487276074632955,13.1559,0.6248874295093059,14.693999999999999,0.5102188312525752,13.9771,0.5191126033054181,14.424100000000001,0.5994048067950767,16.5989,0.484736208538346,16.7932,0.4936299805911889,16.403599999999997,0.5780464006010521,20.3951,0.46337780234432135,20.0811,0.4722715743971643,19.9976,0.623351080306899,11.655100000000001,0.5682026035318268,12.614700000000001,0.5727240074038544,11.9092,0.5410527861331694,13.3629,0.48590430935809714,13.7634,0.4904257132301248,14.172699999999999,0.511437781975292,16.2669,0.4562893052002197,16.8603,0.4608107090722473,16.0581,0.4859551592610628,19.1744,0.4308066824859905,19.1863,0.4353280863580181,19.3499,0.4645967530670382,23.6223,0.4094482762919659,22.8948,0.41396968016399355,22.977,0.5666224324618235,12.788,0.5401251888178918,12.2819,0.5430297311411504,12.687499999999998,0.48432413828809395,15.5994,0.45782689464416226,16.0068,0.4607314369674208,16.1636,0.4547091341302165,19.5489,0.42821189048628483,19.9955,0.43111643280954337,19.247700000000002,0.42922651141598733,25.2798,0.40272926777205564,24.665699999999998,0.4056338100953142,24.373,0.4078681052219627,29.3335,0.381370861578031,29.424099999999996,0.38427540390128956,28.8083,0.5382572817115954,13.7885,0.5254892018080008,14.2658,0.5275544106719425,14.2334,0.45595898753786573,20.3095,0.44319090763427127,20.3182,0.4452561164982129,19.9573,0.42634398337998825,25.9274,0.4135759034763938,25.475900000000003,0.41564111234033546,26.434,0.40086136066575906,32.8162,0.3880932807621646,33.471000000000004,0.3901584896261063,32.039699999999996,0.37950295447173443,41.052,0.36673487456813997,41.234500000000004,0.36880008343208165,41.6035,0.5240752231037877,15.3591,0.5180181935035826,15.8085,0.5193029803811553,16.1038,0.44177692893005815,28.945700000000002,0.43571989932985294,28.3263,0.43700468620742566,28.2422,0.4121619247721807,39.251000000000005,0.40610489517197546,38.4869,0.40738968204954823,39.1475,0.38667930205795153,50.5039,0.38062227245774627,50.6758,0.38190705933531904,50.299099999999996,0.3653208958639269,64.9744,0.35926386626372164,66.5691,0.3605486531412944,64.4362
para,429.265758,0.45852658017041276,45.0316,0.585320592936742,23.8928,0.5839862959672641,23.488,0.5843786310111416,23.5435,0.5691414874046394,32.6536,0.5678071904351616,32.9843,0.5681995254790391,32.6998,0.5610051384531817,44.5964,0.5596708414837039,45.1271,0.5600631765275813,45.3705,0.5517706911996461,60.1189,0.5504363942301682,60.7858,0.5508287292740457,60.1593,0.5420809176212,81.9972,0.5407466206517222,82.11030000000001,0.5411389556955997,81.7303,0.581464631986789,28.680699999999998,0.5809023323029646,28.4217,0.5810986861896401,29.497,0.5652855264546863,46.1566,0.5647232267708621,45.5314,0.5649195806575376,44.7301,0.5571491775032287,66.3808,0.5565868778194044,65.46039999999999,0.5567832317060798,66.173,0.5479147302496931,94.6451,0.5473524305658687,94.7864,0.5475487844525442,95.1379,0.538224956671247,133.02,0.5376626569874227,133.247,0.5378590108740982,132.74200000000002,0.5795366515118124,38.6591,0.579286922764522,38.6428,0.579406121650169,38.3673,0.5633575459797099,70.3257,0.5631078172324194,70.85430000000001,0.5632270161180665,71.6146,0.5552211970282521,110.51500000000001,0.5549714682809618,109.97600000000001,0.5550906671666087,110.381,0.5459867497747165,163.71,0.545737021027426,168.502,0.5458562199130731,170.16500000000002,0.5362969761962705,241.668,0.53604724744898,246.11399999999998,0.5361664463346271,236.25500000000002,0.5785725494554821,59.3163,0.5784740743285655,58.240199999999994,0.5785176836769729,57.7001,0.5623934439233795,119.80599999999998,0.5622949687964629,120.71099999999998,0.5623385781448703,121.47099999999999,0.5542570949719218,200.385,0.5541586198450053,198.5,0.5542022291934127,199.269,0.5450226477183862,300.365,0.5449241725914695,298.30899999999997,0.5449677819398769,311.306,0.5353328741399401,451.092,0.5352343990130235,445.08,0.5352780083614309,444.73,0.5780908338838431,96.7128,0.5780549027625912,97.1532,0.5780766701638476,97.98949999999999,0.5619117283517405,223.397,0.5618757972304886,222.43400000000003,0.561897564631745,222.98,0.5537753794002829,368.434,0.5537394482790309,375.827,0.5537612156802872,366.913,0.5445409321467471,590.362,0.5445050010254953,584.899,0.5445267684267516,592.335,0.5348511585683012,871.492,0.5348152274470492,859.31,0.5348369948483056,861.6059999999999,0.7491370043077137,18.1508,0.6770059865804624,18.6056,0.6910147256609273,18.5113,0.7329578987756111,18.5553,0.6608268810483597,18.787100000000002,0.6748356201288247,18.7825,0.7248215498241535,20.7715,0.6526905320969021,19.9634,0.666699271177367,20.573800000000002,0.7155871025706178,22.5508,0.6434560848433665,23.0814,0.6574648239238313,23.0574,0.7058973289921718,26.1023,0.6337663112649204,26.6523,0.6477750503453853,26.3033,0.6633947634835574,18.6207,0.6304468198462734,18.0608,0.637381414429054,18.445,0.6472156579514549,19.497700000000002,0.6142677143141708,18.8664,0.6212023088969514,19.8782,0.6390793089999972,20.743100000000002,0.6061313653627132,20.6202,0.6130659599454937,21.267,0.6298448617464615,23.052500000000002,0.5968969181091774,23.9907,0.6038315126919581,24.0138,0.6201550881680155,28.192,0.5872071445307314,26.9885,0.5941417391135121,27.472099999999998,0.6205232703420057,18.3399,0.6055103235138546,18.214199999999998,0.608799772936932,18.9223,0.6043441648099032,19.8173,0.589331217981752,20.490099999999998,0.5926206674048294,20.3019,0.5962078158584454,21.973699999999997,0.5811948690302943,22.2268,0.5844843184533717,22.2741,0.5869733686049098,25.030400000000004,0.5719604217767587,25.316,0.5752498711998361,26.1364,0.5772835950264638,30.211700000000004,0.5622706481983126,31.307000000000002,0.56556009762139,30.172300000000003,0.5990855855779673,19.233700000000002,0.5922365696823179,19.9599,0.593825813611716,19.5076,0.5829064800458648,21.3687,0.5760574641502153,21.8887,0.5776467080796135,22.0587,0.574770131094407,24.5141,0.5679211151987575,24.114,0.5695103591281557,24.9255,0.5655356838408714,29.978700000000003,0.5586866679452219,29.411199999999997,0.5602759118746201,30.1682,0.5558459102624254,36.4693,0.5489968943667759,36.2702,0.5505861382961741,37.3,0.5883670786524743,21.1005,0.585315840635954,20.8871,0.5860356185223606,20.9269,0.5721879731203717,23.7713,0.5691367351038514,24.7044,0.5698565129902581,24.6393,0.5640516241689141,29.233999999999998,0.5610003861523938,29.1495,0.5617201640388004,29.9949,0.5548171769153784,37.020599999999995,0.551765938898858,37.6831,0.5524857167852648,36.9994,0.5451274033369323,48.071000000000005,0.542076165320412,47.6097,0.5427959432068188,47.5265
proteins.001.1,104.8576,0.3893756103515625,37.8934,0.4927648162841797,15.9358,0.4834670257568359,16.168,0.4849913787841797,16.1982,0.4174526214599609,23.881800000000002,0.4081548309326172,24.532799999999998,0.40967918395996095,23.884,0.3799433135986328,30.679499999999997,0.37064552307128906,31.0083,0.37216987609863283,31.0882,0.3623162078857422,35.9409,0.35301841735839845,37.9025,0.35454277038574217,37.4017,0.3564528656005859,42.8449,0.34715507507324217,44.4456,0.34867942810058594,43.5207,0.4723659515380859,19.4045,0.46791648864746094,19.3177,0.46919822692871094,20.039,0.39705375671386717,35.0976,0.3926042938232422,35.3526,0.3938860321044922,35.3514,0.35954444885253906,49.287,0.3550949859619141,47.810900000000004,0.3563767242431641,47.8213,0.34191734313964844,58.5176,0.3374678802490234,58.511100000000006,0.3387496185302734,58.75749999999999,0.33605400085449216,70.8705,0.3316045379638672,70.29560000000001,0.3328862762451172,70.76480000000001,0.4621706390380859,26.5327,0.46022056579589843,26.973599999999998,0.46096458435058596,26.6859,0.38685844421386717,57.7936,0.3849083709716797,56.8671,0.3856523895263672,57.2074,0.34934913635253906,82.96940000000001,0.34739906311035157,82.148,0.34814308166503904,81.8756,0.33172203063964845,104.091,0.32977195739746096,102.96499999999999,0.33051597595214843,102.371,0.32585868835449217,126.27900000000001,0.3239086151123047,126.857,0.3246526336669922,128.6,0.4570720672607422,42.180499999999995,0.4562285614013672,41.1501,0.4566808319091797,41.18,0.38175987243652343,101.911,0.38091636657714845,103.53000000000002,0.38136863708496094,101.586,0.3442505645751953,152.576,0.34340705871582033,151.894,0.3438593292236328,151.707,0.3266234588623047,195.376,0.32577995300292967,196.78199999999998,0.3262322235107422,191.922,0.3207601165771484,238.63,0.31991661071777344,239.745,0.32036888122558593,240.557,0.4545244598388672,67.6165,0.45419212341308596,67.2384,0.45443870544433596,67.31190000000001,0.37921226501464844,192.159,0.3788799285888672,187.39,0.3791265106201172,188.427,0.34170295715332033,293.014,0.34137062072753904,288.605,0.34161720275878904,289.436,0.32407585144042966,375.34000000000003,0.32374351501464843,372.89599999999996,0.32399009704589843,372.585,0.31821250915527344,453.38200000000006,0.3178801727294922,458.74699999999996,0.3181267547607422,455.70500000000004,0.9632766723632813,12.371699999999999,0.7254844665527344,12.1995,0.7668356323242187,12.8049,0.8879644775390625,13.4787,0.6501722717285157,13.2461,0.6915234375,13.3784,0.8504551696777344,15.067,0.6126629638671875,14.9229,0.6540141296386719,14.996699999999999,0.8328280639648438,16.061500000000002,0.5950358581542968,16.0887,0.6363870239257813,16.3368,0.8269647216796875,17.7479,0.5891725158691407,17.3674,0.630523681640625,17.005200000000002,0.7078094482421875,12.593499999999999,0.5973420715332032,12.929499999999999,0.6174583435058594,12.4466,0.6324972534179687,14.3112,0.5220298767089844,14.809,0.5421461486816406,14.718899999999998,0.5949879455566406,15.8904,0.48452056884765626,16.6251,0.5046368408203125,15.9471,0.57736083984375,18.0074,0.46689346313476565,17.738599999999998,0.48700973510742185,17.8454,0.5714974975585938,19.978199999999998,0.46103012084960937,19.9024,0.4811463928222656,20.0768,0.580113525390625,12.9857,0.5292552185058593,13.9661,0.5397221374511719,13.495399999999998,0.5048013305664063,16.4686,0.45394302368164063,16.6589,0.4644099426269531,16.4535,0.46729202270507814,19.0571,0.4164337158203125,19.274,0.426900634765625,18.621,0.4496649169921875,21.3224,0.39880661010742186,20.9353,0.4092735290527344,21.6027,0.44380157470703124,23.5884,0.39294326782226563,24.4501,0.4034101867675781,23.842,0.5162649536132813,14.863199999999999,0.49275161743164064,14.9773,0.49870742797851564,15.2242,0.4409527587890625,20.2701,0.4174394226074219,19.5727,0.4233952331542969,20.029,0.40344345092773437,24.0045,0.37993011474609373,24.5308,0.3858859252929687,24.329600000000003,0.38581634521484376,27.797,0.3623030090332031,29.170299999999997,0.3682588195800781,28.480800000000002,0.3799530029296875,32.298100000000005,0.3564396667480469,33.5719,0.3623954772949219,32.0511,0.48435943603515624,16.541900000000002,0.47367568969726564,16.3549,0.4768171691894531,16.7969,0.4090472412109375,26.7529,0.3983634948730469,26.842100000000002,0.40150497436523436,27.0582,0.3715379333496094,35.1485,0.36085418701171873,36.1076,0.36399566650390625,35.9153,0.35391082763671877,42.8585,0.3432270812988281,43.233,0.34636856079101563,41.5147,0.3480474853515625,49.492599999999996,0.3373637390136719,51.523399999999995,0.34050521850585935,51.8945
rs.13,216.747218,0.0002656735368109777,32.5668,7.56641776135738e-05,10.991900000000001,7.56641776135738e-05,11.0415,7.56641776135738e-05,11.1717,8.053621246478928e-05,13.2042,8.053621246478928e-05,12.7605,8.053621246478928e-05,13.0575,7.618090858264211e-05,14.4809,7.618090858264211e-05,14.1646,7.618090858264211e-05,14.338999999999999,7.52950840642393e-05,16.1038,7.52950840642393e-05,16.2465,7.52950840642393e-05,16.1296,7.51474466445055e-05,18.6777,7.51474466445055e-05,18.894,7.51474466445055e-05,18.8144,7.56641776135738e-05,10.9449,7.56641776135738e-05,11.1589,7.56641776135738e-05,11.498700000000001,8.053621246478928e-05,13.253799999999998,8.053621246478928e-05,13.2726,8.053621246478928e-05,13.2038,7.618090858264211e-05,14.7087,7.618090858264211e-05,14.757200000000001,7.618090858264211e-05,14.483199999999998,7.52950840642393e-05,16.928099999999997,7.52950840642393e-05,16.8507,7.52950840642393e-05,16.3375,7.51474466445055e-05,19.3075,7.51474466445055e-05,18.3609,7.51474466445055e-05,18.8033,7.56641776135738e-05,11.380600000000001,7.56641776135738e-05,11.0892,7.56641776135738e-05,11.0786,8.053621246478928e-05,13.1995,8.053621246478928e-05,12.7644,8.053621246478928e-05,13.4561,7.618090858264211e-05,14.6845,7.618090858264211e-05,14.767800000000001,7.618090858264211e-05,14.4672,7.52950840642393e-05,16.6856,7.52950840642393e-05,15.9809,7.52950840642393e-05,16.1663,7.51474466445055e-05,18.4942,7.51474466445055e-05,18.5491,7.51474466445055e-05,18.6092,7.56641776135738e-05,11.068200000000001,7.56641776135738e-05,11.1807,7.56641776135738e-05,11.322000000000001,8.053621246478928e-05,12.759899999999998,8.053621246478928e-05,13.279499999999999,8.053621246478928e-05,13.0467,7.618090858264211e-05,14.291300000000001,7.618090858264211e-05,14.8638,7.618090858264211e-05,14.654300000000001,7.52950840642393e-05,16.3669,7.52950840642393e-05,16.5161,7.52950840642393e-05,16.2207,7.51474466445055e-05,18.4834,7.51474466445055e-05,18.8844,7.51474466445055e-05,17.9312,7.56641776135738e-05,11.0495,7.56641776135738e-05,11.7466,7.56641776135738e-05,11.272699999999999,8.053621246478928e-05,12.878400000000001,8.053621246478928e-05,12.772,8.053621246478928e-05,13.267399999999999,7.618090858264211e-05,14.7771,7.618090858264211e-05,14.460400000000002,7.618090858264211e-05,14.669199999999998,7.52950840642393e-05,16.9878,7.52950840642393e-05,16.444,7.52950840642393e-05,16.8378,7.51474466445055e-05,18.4114,7.51474466445055e-05,18.802,7.51474466445055e-05,18.022,0.08825288821008075,9.849960000000001,0.03906260979091321,9.50326,0.03786084119428006,9.49445,0.08825776024493195,9.88292,0.03906748182576442,10.341000000000001,0.03786571322913127,9.71448,0.08825340494104982,10.3893,0.03906312652188228,10.8354,0.037861357925249126,10.6413,0.08825251911653141,11.8915,0.03906224069736387,12.0226,0.03786047210073072,12.1715,0.08825237147911168,13.3301,0.03906209305994414,13.211999999999998,0.03786032446331099,13.2865,0.044187695179552434,9.8852,0.019610493916466323,9.598379999999999,0.01905434375632909,10.1484,0.04419256721440365,10.006,0.019615365951317538,10.1143,0.019059215791180306,10.2066,0.0441882119105215,10.8057,0.01961101064743539,11.1024,0.019054860487298157,10.8399,0.0441873260860031,12.3165,0.019610124822916988,12.5115,0.019053974662779756,12.1091,0.044187178448583365,13.619,0.019609977185497254,13.3391,0.019053827025360022,13.4496,0.022154139021060008,10.098799999999999,0.009880892681169269,9.80868,0.00975318631309953,9.763380000000002,0.022159011055911223,10.4681,0.009885764716020484,10.0601,0.009758058347950745,10.742899999999999,0.022154655752029077,10.8908,0.009881409412138336,11.0094,0.009753703044068598,11.046,0.022153769927510673,12.010800000000001,0.009880523587619934,11.7025,0.009752817219550194,11.7334,0.02215362229009094,13.5177,0.0098803759502002,13.8094,0.009752669582130462,13.5822,0.011137877672782863,9.7239,0.005014910964162871,9.464789999999999,0.004983907106018773,9.92276,0.011142749707634078,10.052800000000001,0.005019782999014086,10.1399,0.004988779140869988,9.894079999999999,0.011138394403751932,10.838000000000001,0.005015427695131939,10.544099999999998,0.004984423836987841,10.8734,0.011137508579233528,11.915000000000001,0.005014541870613537,11.793800000000001,0.004983538012469438,12.3418,0.011137360941813796,13.377500000000001,0.005014394233193803,13.321,0.004983390375049704,13.5993,0.00563026372961336,9.94079,0.0025726927669263095,9.76409,0.002658470107791649,10.206,0.005635135764464575,9.92872,0.002577564801777525,9.99025,0.002663342142642864,10.0284,0.005630780460582428,10.918,0.0025732094978953776,10.7334,0.002658986838760717,10.6502,0.005629894636064025,12.286800000000001,0.002572323673376975,12.266,0.0026581010142423143,12.1244,0.005629746998644292,13.73,0.0025721760359572413,13.2629,0.0026579533768225803,13.7186
sources.001.2,104.8576,0.3772418212890625,33.4515,2.200200653076172,19.5988,2.1855809020996095,18.320600000000002,2.191370086669922,19.0619,2.089255523681641,28.447499999999998,2.074635772705078,28.416400000000003,2.080424957275391,28.304000000000002,1.9561599731445312,45.143899999999995,1.9415402221679687,43.7818,1.9473294067382811,44.255100000000006,1.8247390747070313,64.7471,1.8101193237304687,62.927,1.8159085083007813,64.8621,1.7019699096679688,89.781,1.6873501586914061,88.01299999999999,1.6931393432617188,89.4167,2.1741847229003906,23.3538,2.1680589294433594,22.4378,2.171104278564453,22.0685,2.0632395935058594,41.9898,2.0571138000488283,41.8732,2.060159149169922,42.259,1.93014404296875,71.9981,1.9240182495117188,73.2661,1.9270635986328124,72.6932,1.79872314453125,110.305,1.7925973510742188,113.445,1.7956427001953126,112.09599999999999,1.6759539794921876,159.54,1.6698281860351563,156.959,1.67287353515625,155.547,2.161165313720703,31.4299,2.158655548095703,32.055299999999995,2.160280914306641,31.689,2.050220184326172,69.50699999999999,2.047710418701172,69.0796,2.049335784912109,68.711,1.9171246337890624,130.388,1.9146148681640625,130.10399999999998,1.916240234375,128.316,1.7857037353515626,200.264,1.7831939697265624,200.918,1.7848193359375,200.80900000000003,1.6629345703125,292.18899999999996,1.6604248046875,293.921,1.6620501708984374,295.36899999999997,2.154680633544922,49.1422,2.153766326904297,49.5869,2.154590301513672,49.5603,2.0437355041503906,126.025,2.0428211975097654,124.18299999999999,2.0436451721191404,123.213,1.9106399536132812,243.269,1.9097256469726562,241.745,1.9105496215820312,242.627,1.7792190551757812,387.131,1.7783047485351562,391.529,1.7791287231445312,391.104,1.6564498901367188,558.2620000000001,1.6555355834960936,562.463,1.6563595581054686,566.51,2.151426239013672,83.35709999999999,2.151132354736328,83.60260000000001,2.151426239013672,84.53399999999999,2.0404811096191406,231.88,2.0401872253417968,231.183,2.0404811096191406,231.51899999999998,1.9073855590820312,474.493,1.9070916748046876,468.574,1.9073855590820312,472.283,1.7759646606445312,773.12,1.7756707763671875,751.027,1.7759646606445312,751.898,1.6531954956054689,1094.58,1.652901611328125,1105.31,1.6531954956054689,1093.08,4.086288986206054,13.647100000000002,2.9781002044677733,14.2216,3.199237594604492,13.7815,3.9753438568115236,14.7945,2.867155075073242,15.102099999999998,3.088292465209961,15.192900000000002,3.842248306274414,17.1234,2.734059524536133,16.220399999999998,2.9551969146728516,16.9396,3.710827407836914,19.3763,2.6026386260986327,19.5151,2.8237760162353513,19.1331,3.5880582427978513,22.5155,2.4798694610595704,22.514400000000002,2.701006851196289,23.0211,3.118151779174805,14.0512,2.611787796020508,14.0554,2.7184737396240233,14.2186,3.0072066497802736,15.046399999999998,2.5008426666259767,15.494900000000001,2.607528610229492,14.3702,2.874111099243164,17.5947,2.367747116088867,17.7269,2.474433059692383,17.528399999999998,2.742690200805664,20.4086,2.236326217651367,20.582,2.3430121612548827,20.583299999999998,2.6199210357666014,25.1453,2.113557052612305,23.6526,2.2202429962158203,23.967299999999998,2.6340840911865233,14.463500000000002,2.4030762481689454,14.3848,2.450937728881836,14.7604,2.523138961791992,15.514100000000001,2.2921311187744142,16.0213,2.3399925994873048,15.856200000000001,2.390043411254883,18.560499999999998,2.1590355682373046,18.7467,2.206897048950195,18.7068,2.2586225128173827,22.862299999999998,2.0276146697998048,22.453400000000002,2.0754761505126953,23.392599999999998,2.1358533477783204,28.7465,1.9048455047607422,28.577399999999997,1.9527069854736328,28.594199999999997,2.3920507049560547,15.448999999999998,2.286322250366211,15.5186,2.312587661743164,14.7669,2.2811055755615235,17.558,2.17537712097168,17.380000000000003,2.201642532348633,17.5091,2.148010025024414,22.0624,2.0422815704345703,22.4673,2.0685469818115236,21.929100000000002,2.016589126586914,27.378200000000003,1.9108606719970702,27.663,1.9371260833740234,28.1017,1.8938199615478515,35.5563,1.788091506958008,35.6041,1.814356918334961,35.3632,2.2710355377197264,14.8681,2.2232698822021484,16.311600000000002,2.2368546295166016,16.3065,2.1600904083251953,21.1056,2.1123247528076172,20.2661,2.1259095001220705,21.0317,2.026994857788086,27.508899999999997,1.9792292022705078,28.3675,1.9928139495849608,27.260800000000003,1.895573959350586,37.777100000000004,1.8478083038330078,37.2109,1.861393051147461,38.1873,1.7728047943115235,50.1469,1.7250391387939452,51.067099999999996,1.7386238861083985,50.229
tm29,268.435456,0.0002814829349517822,40.1403,6.824731826782227e-05,10.8963,6.824731826782227e-05,11.236699999999999,6.824731826782227e-05,11.2996,6.54458999633789e-05,11.275,6.54458999633789e-05,11.9887,6.54458999633789e-05,11.9169,6.496906280517578e-05,13.8014,6.496906280517578e-05,13.608,6.496906280517578e-05,13.369900000000001,6.681680679321289e-05,16.6754,6.681680679321289e-05,16.4558,6.681680679321289e-05,16.4435,6.473064422607422e-05,17.657999999999998,6.473064422607422e-05,16.8814,6.473064422607422e-05,17.6016,6.824731826782227e-05,11.063,6.824731826782227e-05,11.1801,6.824731826782227e-05,11.199399999999999,6.54458999633789e-05,12.084999999999999,6.54458999633789e-05,11.9893,6.54458999633789e-05,11.9415,6.496906280517578e-05,13.714100000000002,6.496906280517578e-05,13.501299999999999,6.496906280517578e-05,13.1275,6.681680679321289e-05,16.1755,6.681680679321289e-05,16.2605,6.681680679321289e-05,16.7889,6.473064422607422e-05,17.7464,6.473064422607422e-05,17.480999999999998,6.473064422607422e-05,17.1177,6.824731826782227e-05,10.8623,6.824731826782227e-05,11.126999999999999,6.824731826782227e-05,11.2011,6.54458999633789e-05,11.7539,6.54458999633789e-05,11.6935,6.54458999633789e-05,11.6496,6.496906280517578e-05,13.8999,6.496906280517578e-05,13.4759,6.496906280517578e-05,13.2319,6.681680679321289e-05,16.778000000000002,6.681680679321289e-05,16.3782,6.681680679321289e-05,16.595299999999998,6.473064422607422e-05,17.6417,6.473064422607422e-05,17.357400000000002,6.473064422607422e-05,17.5925,6.824731826782227e-05,11.2041,6.824731826782227e-05,10.9535,6.824731826782227e-05,11.23,6.54458999633789e-05,11.5298,6.54458999633789e-05,11.5822,6.54458999633789e-05,11.8162,6.496906280517578e-05,13.717299999999998,6.496906280517578e-05,13.3076,6.496906280517578e-05,13.66,6.681680679321289e-05,16.0533,6.681680679321289e-05,16.895699999999998,6.681680679321289e-05,16.814,6.473064422607422e-05,17.4906,6.473064422607422e-05,17.3277,6.473064422607422e-05,17.122,6.824731826782227e-05,10.9649,6.824731826782227e-05,11.0662,6.824731826782227e-05,11.4361,6.54458999633789e-05,11.475399999999999,6.54458999633789e-05,11.6723,6.54458999633789e-05,11.5694,6.496906280517578e-05,13.5265,6.496906280517578e-05,13.750499999999999,6.496906280517578e-05,13.6535,6.681680679321289e-05,16.3493,6.681680679321289e-05,16.348499999999998,6.681680679321289e-05,16.372700000000002,6.473064422607422e-05,17.194000000000003,6.473064422607422e-05,17.395,6.473064422607422e-05,17.901400000000002,0.0786227285861969,10.3699,0.035511165857315063,10.5382,0.03426685929298401,10.654,0.07861992716789246,10.8787,0.03550836443901062,10.4534,0.034264057874679565,10.673,0.07861945033073425,11.2333,0.03550788760185242,11.6558,0.03426358103752136,11.351700000000001,0.07862129807472229,12.6896,0.035509735345840454,12.6362,0.0342654287815094,12.8049,0.07861921191215515,13.7213,0.035507649183273315,13.292200000000001,0.03426334261894226,13.1627,0.03936484456062317,10.0638,0.017807990312576294,10.2984,0.017185717821121216,11.1068,0.039362043142318726,10.9113,0.01780518889427185,10.5426,0.017182916402816772,10.6066,0.03936156630516052,11.7601,0.017804712057113647,11.5825,0.01718243956565857,11.6383,0.03936341404914856,12.877600000000001,0.017806559801101685,12.8528,0.017184287309646606,13.1069,0.03936132788658142,13.239999999999998,0.017804473638534546,13.4932,0.017182201147079468,13.4549,0.01973608136177063,10.693800000000001,0.008956462144851685,10.501000000000001,0.008645325899124146,10.7295,0.019733279943466187,11.044,0.008953660726547241,10.6021,0.008642524480819702,10.5765,0.019732803106307983,11.4275,0.008953183889389038,11.6453,0.008642047643661499,11.7712,0.01973465085029602,12.904599999999999,0.008955031633377075,12.972800000000001,0.008643895387649536,13.711799999999998,0.019732564687728882,13.363,0.008952945470809937,13.364,0.008641809225082397,13.3049,0.00992169976234436,10.6868,0.004530578851699829,10.6031,0.00437512993812561,10.4259,0.009918898344039917,10.6405,0.004527777433395386,10.7677,0.004372328519821167,10.800899999999999,0.009918421506881714,11.3684,0.004527300596237183,11.375399999999999,0.004371851682662964,11.5451,0.009920269250869751,12.948,0.00452914834022522,12.911900000000001,0.004373699426651001,13.058,0.009918183088302612,13.613700000000001,0.004527062177658081,13.139000000000001,0.004371613264083862,13.047600000000001,0.005014330148696899,10.811,0.002317577600479126,10.298499999999999,0.002240091562271118,10.6366,0.005011528730392456,10.994299999999999,0.0023147761821746826,10.810400000000001,0.002237290143966675,11.111799999999999,0.005011051893234253,11.0787,0.0023142993450164795,11.4187,0.0022368133068084717,10.904,0.00501289963722229,13.222999999999999,0.0023161470890045166,13.069500000000001,0.002238661050796509,13.2319,0.005010813474655151,13.3965,0.002314060926437378,13.2886,0.00223657488822937,13.300999999999998
world_leaders,46.968181,0.30813592717163135,42.379400000000004,1.2800960718491525,19.537599999999998,1.2701877468918799,18.5302,1.2756239378314438,18.1124,1.1773306698847885,25.8303,1.1674223449275158,26.5154,1.1728585358670798,26.565,1.1268161311165106,35.3979,1.116907806159238,34.3951,1.1223439970988018,34.3258,1.079799790415558,45.5253,1.0698914654582854,46.6956,1.0753276563978493,47.5968,1.0333591586184698,61.5177,1.0234508336611972,61.2286,1.028887024600761,62.129999999999995,1.2580406296765037,22.6946,1.254059040523626,22.4045,1.2569552991630653,22.6006,1.1552752277121399,37.3027,1.151293638559262,37.658,1.1541898971987015,37.1616,1.1047606889438617,53.2336,1.100779099790984,54.65370000000001,1.1036753584304233,53.711200000000005,1.0577443482429094,73.3865,1.0537627590900316,74.46249999999999,1.056659017729471,74.0569,1.011303716445821,99.14349999999999,1.0073221272929433,99.48479999999999,1.0102183859323826,99.8557,1.2470129085901793,31.388700000000004,1.2456448334671508,31.630799999999997,1.2466456812538684,31.621700000000004,1.1442475066258155,62.7767,1.142879431502787,60.1541,1.1438802792895044,61.094899999999996,1.0937329678575374,90.7924,1.0923648927345089,90.8222,1.0933657405212265,90.4365,1.046716627156585,126.99100000000001,1.0453485520335566,126.88,1.046349399820274,126.809,1.0002759953594966,172.68099999999998,0.9989079202364681,172.78199999999998,0.9999087680231857,173.256,1.2415024546085784,49.1647,1.241105249530528,49.0664,1.2415024546085784,49.1585,1.1387370526442147,104.60100000000001,1.138339847566164,106.33699999999999,1.1387370526442147,104.542,1.0882225138759365,160.57399999999998,1.087825308797886,160.123,1.0882225138759365,161.075,1.0412061731749842,228.372,1.0408089680969335,228.10800000000003,1.0412061731749842,233.324,0.9947655413778959,313.299,0.9943683362998452,311.168,0.9947655413778959,312.383,1.2387172498760384,81.1596,1.2386763711373026,81.3088,1.2387172498760384,79.98389999999999,1.1359518479116746,190.218,1.1359109691729385,189.703,1.1359518479116746,190.18699999999998,1.0854373091433964,300.296,1.0853964304046606,300.05600000000004,1.0854373091433964,300.493,1.0384209684424441,430.286,1.038380089703708,427.645,1.0384209684424441,428.37300000000005,0.9919803366453557,585.533,0.9919394579066197,588.6840000000001,0.9919803366453557,586.0319999999999,2.684319071245276,13.779,1.8407975390828952,13.4812,2.0262909479079037,14.1133,2.5815536692809116,14.6167,1.7380321371185314,14.324799999999998,1.9235255459435399,14.3318,2.531039130512634,15.4422,1.6875175983502533,15.6059,1.873011007175262,15.898699999999998,2.4840227898116813,18.0362,1.640501257649301,18.3722,1.8259946664743094,18.0706,2.437582158014593,21.415200000000002,1.5940606258522125,22.121199999999998,1.7795540346772212,21.8935,1.9620237794603967,14.1287,1.576807072856409,14.3805,1.6722258841576172,14.058300000000001,1.859258377496033,14.6545,1.474041670892045,15.435099999999998,1.5694604821932534,15.348500000000001,1.8087438387277548,15.815199999999999,1.423527132123767,16.136400000000002,1.5189459434249752,16.4353,1.7617274980268025,18.3618,1.3765107914228145,19.0866,1.471929602724023,18.66,1.715286866229714,23.2822,1.3300701596257263,22.9887,1.4254889709269345,23.1811,1.6008989575304182,14.5094,1.42612974515662,13.9734,1.4741643071082526,14.1375,1.4981335555660544,15.701799999999999,1.3233643431922562,15.6306,1.3713989051438888,15.6297,1.4476190167977763,16.8596,1.272849804423978,17.3022,1.3208843663756107,17.0499,1.400602676096824,20.2043,1.2258334637230255,20.3176,1.2738680256746584,19.7704,1.3541620442997355,25.0527,1.1793928319259372,25.6045,1.22742739387757,25.1919,1.4203641397140758,14.9725,1.3416943696414387,14.774999999999999,1.366353787471565,15.134500000000001,1.3175987377497118,16.6197,1.2389289676770747,16.73,1.2635883855072012,16.2713,1.2670841989814339,18.732499999999998,1.1884144289087968,19.8322,1.213073846738923,19.919,1.2200678582804814,22.7695,1.1413980882078443,21.7098,1.1660575060379708,22.7344,1.1736272264833931,28.5816,1.094957456410756,28.5349,1.1196168742408823,29.2173,1.3300357533539569,15.0604,1.295226826008016,15.837200000000001,1.3062455197062028,15.6371,1.2272703513895928,19.1942,1.192461424043652,18.7385,1.2034801177418388,19.1986,1.176755812621315,22.6178,1.141946885275374,22.9366,1.152965578973561,23.1592,1.1297394719203624,28.2609,1.0949305445744215,27.5741,1.1059492382726084,27.36,1.0832988401232742,35.646499999999996,1.0484899127773333,34.6625,1.0595086064755201,35.6498


==> saca-lcp/results-saca.csv <==
Input File,GCIS-DECOMPRESSION,GCIS-SACA,GCIS-SACA-LCP,SAIS-NONG,SAIS-YUTA,SAIS-DIVSUFSORT,SAIS-LCP-YUTA,SAIS-DIVSUFSORT-LCP,DECODE-SAIS-NONG Decompress,DECODE-SAIS-NONG SACA,DECODE-SAIS-NONG,DECODE-SAIS-YUTA Decompress,DECODE-SAIS-YUTA SACA,DECODE-SAIS-YUTA,DECODE-SAIS-DIVSUFSORT Decompress,DECODE-SAIS-DIVSUFSORT SACA,DECODE-SAIS-DIVSUFSORT,DECODE-SAIS-LCP-YUTA,DECODE-SAIS-LCP-YUTA Decompress,DECODE-SAIS-LCP-YUTA SACA,DECODE-SAIS-DIVSUFSORT-LCP,DECODE-SAIS-DIVSUFSORT-LCP Decompress,DECODE-SAIS-DIVSUFSORT-LCP SACA
cere,20,42.56,62.44,63.46,35.44,46.85,55.35,61.08,19.88,62.5,82.38,19.48,35.02,54.5,19.54,47.12,66.66,19.5,55.09,74.59,19.68,60.9,80.58
coreutils,9.55,19.26,27.15,25.8,15.21,18.48,23.72,24.48,9.84,25.64,35.48,9.6,14.97,24.57,10.27,18.59,28.86,9.58,23.44,33.02,9.7,24.39,34.09
dblp.xml.00001.1,4.06,9.12,13.26,12.58,7.31,9.19,11.66,12.04,4.29,12.39,16.68,4.07,7.03,11.1,4.22,9.37,13.59,4.06,11.32,15.38,4.08,12.08,16.16
dblp.xml.00001.2,4.05,9.08,13.23,12.51,7.25,9.18,11.68,12.37,4.3,12.44,16.74,4.06,7.04,11.1,4.29,9.16,13.45,4.04,11.48,15.52,4.36,12.29,16.65
dblp.xml.0001.1,4.13,9.09,13.28,12.48,7.32,9.1,11.8,12.07,4.34,12.62,16.96,4.12,7.05,11.17,4.13,9.07,13.2,4.12,11.5,15.62,4.39,12.1,16.49
dblp.xml.0001.2,4.18,9.14,13.32,12.7,7.33,9.09,11.96,12.42,4.42,12.49,16.91,4.16,7.13,11.29,4.19,9.09,13.28,4.17,11.77,15.94,4.45,12.37,16.82
dna.001.1,4.45,9.56,13.78,12.89,7.59,9.71,12.2,12.65,4.6,12.73,17.33,4.57,7.55,12.12,4.35,9.73,14.08,4.37,11.9,16.27,4.41,12.63,17.04
einstein.de.txt,3.94,8.4,11.98,11.68,6.66,8.06,10.79,10.59,3.97,11.42,15.39,4.15,6.42,10.57,4.18,8.05,12.23,3.95,10.54,14.49,4.02,10.58,14.6
einstein.en.txt,20.19,44.65,64.49,69.14,36.32,45.95,57.95,59.21,20.28,69.19,89.47,20.13,35.88,56.01,20.12,46.19,66.31,20.11,57.27,77.38,20.35,59.14,79.49
english.001.2,5.26,10.9,15.07,14.23,8.52,10.23,13.34,14.19,5.3,15.2,20.5,5.3,8.31,13.61,5.28,10.21,15.49,5.31,13.03,18.34,5.32,13.55,18.87
Escherichia_Coli,5.84,11.79,17.03,14.82,9.3,11.27,14.64,15.08,5.84,14.71,20.55,5.79,9.06,14.85,5.81,11.28,17.09,5.81,14.45,20.26,5.9,15.02,20.92
fib41,9.98,25.26,37.06,25.44,13.32,38.48,25.3,-1,9.79,25.29,35.08,9.62,12.9,22.52,9.62,38.63,48.25,9.83,25.09,34.92,-1,-1,-1
influenza,6.88,14.19,20.88,19.06,10.81,14.48,18.29,19.4,6.48,19.16,25.64,6.53,10.57,17.1,6.68,15.71,22.39,6.76,18.14,24.9,6.51,19.28,25.79
kernel,11.82,23.77,33.53,33.61,19.4,23.82,30.16,31.43,11.74,33.48,45.22,11.51,19.08,30.59,11.78,23.83,35.61,11.69,29.68,41.37,11.6,31.38,42.98
para,19.05,41.14,59.83,60.07,34.07,44.79,53.29,58.73,19.23,60.59,79.82,18.85,33.78,52.63,18.92,44.86,63.78,19.08,52.98,72.06,19.27,58.37,77.64
proteins.001.1,5.38,10.95,15.33,14.82,8.59,10.78,13.22,13.91,5.67,15.21,20.88,5.39,8.31,13.7,5.51,10.8,16.31,5.38,12.96,18.34,5.42,13.9,19.32
rs.13,7.55,19.72,30.08,19.13,10.29,30.51,19.94,-1,7.75,18.94,26.69,7.39,10.05,17.44,7.39,30.63,38.02,7.61,19.98,27.59,-1,-1,-1
sources.001.2,4.93,9.68,13.83,12.94,7.74,8.59,11.91,12.06,5.22,13.63,18.85,4.93,7.4,12.33,4.98,8.6,13.58,5.14,11.93,17.07,4.97,11.82,16.79
tm29,8.43,24.78,36.42,24.27,13.87,46.86,23.76,-1,8.49,24.02,32.51,8.34,13.63,21.97,8.87,46.59,55.46,8.35,23.86,32.21,-1,-1,-1
world_leaders,1.22,2.76,4.19,3.88,2.31,2.2,3.88,3.24,1.23,3.7,4.93,1.25,2.1,3.35,1.22,1.97,3.19,1.24,3.88,5.12,1.23,3.02,4.25


==> software-url.txt <==
Software repository with its documentation and necessary files to run the experiments: https://github.com/danielsaad/gcis

==> url.txt <==
Software repository with its documentation and necessary files to run the experiments: https://github.com/danielsaad/gcis
